Context-based Transformer Models for Answer Sentence Selection

An important task for the design of Question Answering systems is the selection of the sentence containing (or constituting) the answer from documents relevant to the asked question. Most previous work has only used the target sentence to compute its score with the question as the models were not powerful enough to also effectively encode additional contextual information. In this paper, we analyze the role of the contextual information in the sentence selection task, proposing a Transformer based architecture that leverages two types of contexts, local and global. The former describes the paragraph containing the sentence, aiming at solving implicit references, whereas the latter describes the entire document containing the candidate sentence, providing content-based information. The results on three different benchmarks show that the combination of local and global contexts in a Transformer model significantly improves the accuracy in Answer Sentence Selection.

==> results/asnq_base.txt <==
epo	p1	map	
1	0.5561	0.6618
2	0.5943	0.6849
3	0.6007	0.6949
4	0.6025	0.6936
5	0.6055	0.6925

==> results/asnq_tuples.txt <==
epo	p1	map	
1	0.6070	0.7006
2	0.6422	0.7265
3	0.6486	0.7309
4	0.6441	0.7253
5	0.6396	0.7203

==> results/roberta-asnq.txt <==
epoch	base_512	base_1024	tuples_256	tuples_512
0.25	47.49	44.46	51.01	48.47
0.5	52.36	51.16	56.06	57.11
1	55.61	54.94	60.70	60.70
1.5	59.17	58.20	62.39	62.05
2	59.43	58.57	64.22	63.88
2.5	59.69	58.57	64.37	63.96
3	60.07	59.69	64.86	64.18
3.5	60.67	60.03	64.52	64.86
4	60.25	60.10	64.41	65.16
4.5	60.22	60.60	64.82	64.48
5	60.55	60.07	63.96	64.18

==> results/squad_baseline.txt <==
epo	p1	mrr	map	mi_auc	epo_std	p1_std	mrr_std	map_std	mi_auc_std
1.0	0.89805	0.9405	0.9326749999999999	0.933975	0.0	0.000920597631976089	0.0004527692569068639	0.00039607448794385064	0.0005261891294962179
2.0	0.926525	0.9584	0.9507	0.95045	0.0	0.0013497684986693037	0.0008062257748298522	0.0008514693182963371	0.0008529361054616158
3.0	0.9409249999999999	0.9665750000000001	0.959425	0.958425	0.0	0.000645658578507223	0.0003344772040064856	0.00029474565306378806	0.0004322904116447715
4.0	0.9462	0.96975	0.9627	0.962575	0.0	0.0009617692030835854	0.000585234995535988	0.0006284902544988326	0.0004205650960315196
5.0	0.947925	0.970925	0.9639500000000001	0.964275	0.0	0.0005760859310901292	0.0003491060010942308	0.00036400549446402776	0.0005629165124598712
6.0	0.95005	0.972125	0.965175	0.965925	0.0	0.0007228416147400567	0.000496865172858782	0.0003960744879438734	0.0005117372372614591
7.0	0.950575	0.97255	0.9658249999999999	0.96675	0.0	0.0015801503093060372	0.0008732124598286403	0.0008613216588475899	0.00026925824035669557
8.0	0.952125	0.973375	0.96665	0.9672499999999999	0.0	0.0012437342963833042	0.0006759252917298067	0.0006982120021884596	0.00022912878474781522
9.0	0.951925	0.9734	0.96675	0.9678749999999999	0.0	0.0007693341276714668	0.0004690415759823386	0.0004153311931459014	0.00019202864369669405
10.0	0.95275	0.9736750000000001	0.967025	0.967875	0.0	0.0006982120021884417	0.0003631459761583565	0.00042646805273078995	0.00039607448794387514
11.0	0.953125	0.9740000000000001	0.9674249999999999	0.9682	0.0	0.0008011710179481103	0.0004183300132670382	0.0004968651728587875	0.00025495097567965473
12.0	0.95305	0.9738499999999999	0.96715	0.9678500000000001	0.0	0.00022912878474781522	4.999999999999449e-05	0.00016583123951780193	0.00036400549446402776
13.0	0.9519	0.973325	0.9665999999999999	0.96805	0.0	0.0009027735042633761	0.0005584576975922014	0.0005787918451394954	0.00011180339887497717
14.0	0.95305	0.9739	0.967175	0.9679	0.0	0.0023669600757089274	0.0013765899897936423	0.0013645054048995126	0.0004415880433163877
15.0	0.952175	0.97335	0.9665250000000001	0.96745	0.0	0.00056291651245987	0.0004092676385936215	0.00045483513496650044	0.0002179449471770415
16.0	0.9524	0.9734999999999999	0.966825	0.967325	0.0	0.001315294643796587	0.0007516648189186476	0.0007790218225441688	0.0006832825184358385
17.0	0.9521	0.97345	0.96685	0.96735	0.0	0.0010700467279516363	0.000680073525436785	0.0005123475382979696	0.00029580398915499514
18.0	0.952025	0.973275	0.96645	0.9668749999999999	0.0	0.001380896447964158	0.0008954747344286373	0.0007566372975210715	0.0006571719714047494
19.0	0.9519249999999999	0.9732	0.9664750000000001	0.96655	0.0	0.0007462405778299609	0.0003535533905932819	0.00032691742076554635	0.00014999999999998348
20.0	0.95195	0.9733	0.9664999999999999	0.9664	0.0	0.0014256577429383483	0.0007516648189186587	0.0007681145747868702	0.00029154759474227097


==> results/squad_baseline_tanda.txt <==
epo	p1	mrr	map	mi_auc	epo_std	p1_std	mrr_std	map_std	mi_auc_std
1.0	0.9428	0.96815	0.9615	0.96295	0.0	0.0005830951894845515	0.00026925824035673677	0.00029154759474227097	0.00016583123951775173
2.0	0.94985	0.9718749999999999	0.9653	0.967175	0.0	0.0010499999999999702	0.0005018714974971404	0.0005244044240850657	0.0003269174207655591
3.0	0.952825	0.9736	0.96705	0.96865	0.0	0.0007693341276714433	0.0003807886552931899	0.00028722813232691814	0.00016583123951775173
4.0	0.955025	0.9748	0.968275	0.9693	0.0	0.0004918078893226382	0.0002915475947422329	0.0002772634126602524	0.0003000000000000132
5.0	0.956	0.97535	0.96895	0.9697	0.0	0.00036742346141746643	0.00021794494717705426	0.00021794494717700968	0.0001224744871391454
6.0	0.95685	0.9757500000000001	0.9693499999999999	0.9699	0.0	0.0007228416147400587	0.0003570714214271382	0.0004609772228646478	0.00012247448713914542
7.0	0.9573999999999999	0.9759499999999999	0.9696750000000001	0.9701249999999999	0.0	0.0007106335201776063	0.0004153311931459014	0.0003561951712193359	0.00022776083947862808
8.0	0.957025	0.9758499999999999	0.9694499999999999	0.9700749999999999	0.0	0.000376662979332985	0.0001658312395177517	0.00022912878474779706	0.00010897247358850484
9.0	0.9564499999999999	0.975525	0.969225	0.970075	0.0	0.0006020797289396037	0.00033447720400650837	0.0003269174207655612	0.00017853571071358657
10.0	0.956975	0.975875	0.969525	0.9699	0.0	0.0004656984002549283	0.0002277608394785824	0.00021650635094612748	0.00015811388300840154
11.0	0.9562999999999999	0.97545	0.969075	0.9699249999999999	0.0	0.0006082762530298097	0.0003570714214271576	0.00042646805273080784	0.00021650635094608582
12.0	0.9565	0.97545	0.9691	0.969725	0.0	0.00021213203435594088	0.00016583123951779356	0.00022360679774999158	0.0001299038105676515
13.0	0.9562499999999999	0.975425	0.9691000000000001	0.96965	0.0	0.0008381527307120092	0.00044930501889028874	0.000489897948556627	0.0002061552812808603
14.0	0.9557749999999999	0.975225	0.9689	0.9696500000000001	0.0	0.0003418698582793959	0.00014790199457750695	0.0002121320343559409	0.00011180339887497717
15.0	0.9558	0.975175	0.96885	0.9694	0.0	0.0006442049363362585	0.00030310889132455904	0.00022912878474776676	0.00012247448713919074
16.0	0.9556749999999999	0.9751	0.9688	0.9695	0.0	0.000605702071979297	0.0003535533905932741	0.0003937003937005895	7.071067811864696e-05
17.0	0.9554499999999999	0.975	0.9687	0.969375	0.0	0.0008200609733428356	0.0004527692569068639	0.0005099019513592877	0.00021650635094612106
18.0	0.9555499999999999	0.975075	0.9688	0.9692	0.0	0.0005315072906367653	0.00031124748994973086	0.00030822070014845993	7.071067811868621e-05
19.0	0.9556	0.975025	0.96875	0.9692500000000001	0.0	0.0004415880433164191	0.0002277608394786281	0.00020615528128086033	5.0000000000050004e-05
20.0	0.95575	0.97515	0.9689	0.9692500000000001	0.0	0.0004092676385936215	0.00021794494717705426	0.00021213203435594088	5.0000000000050004e-05


==> results/squad_globalaver.txt <==
epo	p1	mrr	map	mi_auc	epo_std	p1_std	mrr_std	map_std	mi_auc_std
1.0	0.88382499999999997	0.93399999999999994	0.92664999999999997	1.0	0.0	0.00160370664399698	0.00097211110476119473	0.00086168439698068675	0.0
2.0	0.90850000000000009	0.94827499999999998	0.94107499999999999	1.0	0.0	0.00057879184513954336	0.00021650635094613391	0.00022776083947862808	0.0
3.0	0.92290000000000005	0.95662500000000006	0.94932499999999997	1.0	0.0	0.00059160797830994343	0.00044370598373249739	0.00043229041164475067	0.0
4.0	0.93312499999999998	0.96257500000000007	0.95537499999999997	1.0	0.0	0.0024447648148645923	0.0013534677683639026	0.0014497844667398195	0.0
5.0	0.941025	0.96724999999999994	0.96037499999999998	1.0	0.0	0.002016649448962331	0.0011863810517704571	0.0012316147936753433	0.0
6.0	0.94634999999999991	0.97032499999999988	0.96362499999999995	1.0	0.0	0.0029837057495671324	0.0016376431235162151	0.0015927570436196521	0.0
7.0	0.94832500000000008	0.97142499999999998	0.96482499999999993	1.0	0.0	0.0011712706775122378	0.00070843136576523812	0.00064565857850725416	0.0
8.0	0.95150000000000001	0.97322500000000001	0.96667500000000006	1.0	0.0	0.0011510864433221229	0.00064177488264969087	0.00065717197140474528	0.0
9.0	0.95289999999999997	0.97407500000000002	0.96755000000000002	1.0	0.0	0.0009433981132056801	0.00053091901453987378	0.0005172040216394133	0.0
10.0	0.95427499999999998	0.97477500000000006	0.968275	1.0	0.0	0.00086998563206525852	0.00048153400710647745	0.00054943152439588519	0.0
11.0	0.95547499999999996	0.97550000000000003	0.96904999999999997	1.0	0.0	0.00094439133837618855	0.00049999999999998375	0.00046097722286463273	0.0
12.0	0.95637499999999998	0.97592500000000004	0.96954999999999991	1.0	0.0	0.00085256964524899309	0.00044370598373245831	0.00036400549446402011	0.0
13.0	0.95710000000000006	0.97634999999999994	0.96997500000000003	1.0	0.0	0.00082158383625774998	0.00041533119314591144	0.00042056509603151301	0.0
14.0	0.95690000000000008	0.97619999999999996	0.96997500000000003	1.0	0.0	0.00065192024052024842	0.00031622776601685577	0.00028613807855649965	0.0
15.0	0.95760000000000001	0.97657499999999997	0.97035000000000005	1.0	0.0	0.0010700467279516077	0.00052618912949622184	0.00058523499553596423	0.0
16.0	0.95845000000000002	0.97699999999999998	0.97072500000000006	1.0	0.0	0.0010965856099730345	0.00062048368229955953	0.0006977642868476547	0.0
17.0	0.95767499999999994	0.97659999999999991	0.97034999999999993	1.0	0.0	0.00078541390362027344	0.00031622776601683821	0.00040311288741493126	0.0
18.0	0.95804999999999996	0.9768	0.97055000000000002	1.0	0.0	0.00099624294225857655	0.00050990195135929852	0.00058949130612755965	0.0
19.0	0.95845000000000002	0.97697500000000004	0.97070000000000001	1.0	0.0	0.00068007352543677482	0.00035619517121937685	0.00047434164902525143	0.0
20.0	0.95835000000000004	0.97694999999999999	0.97067500000000007	1.0	0.0	0.00090691785736084001	0.00051234753829801295	0.00046569840025491787	0.0
21.0	0.95849999999999991	0.97704999999999997	0.97079999999999989	1.0	0.0	0.00057879184513949067	0.00032787192621506393	0.00035355339059328194	0.0
22.0	0.95832499999999998	0.97699999999999998	0.97072499999999995	1.0	0.0	0.00072929760729071593	0.00039370039370057537	0.00038971143170299897	0.0
23.0	0.95827499999999999	0.97694999999999999	0.97062499999999996	1.0	0.0	0.00032691742076556971	0.00021794494717700968	0.00032691742076555063	0.0
24.0	0.95849999999999991	0.97704999999999997	0.97070000000000001	1.0	0.0	0.00033911649915626698	0.00020615528128086033	0.00027386127875255291	0.0
25.0	0.95857499999999995	0.97712499999999991	0.97087499999999993	1.0	0.0	0.00049686517285881264	0.00032691742076555486	0.00047103609203541014	0.0
26.0	0.95902499999999991	0.97732500000000011	0.97104999999999997	1.0	0.0	0.0006759252917297923	0.00045483513496650196	0.00058523499553600456	0.0
27.0	0.95877499999999993	0.97717500000000002	0.97094999999999998	1.0	0.0	0.00062199276523124375	0.00041457809879442953	0.00054083269131957731	0.0
28.0	0.95874999999999999	0.9771749999999999	0.97089999999999999	1.0	0.0	0.00062649820430708976	0.00040850336595918863	0.00041231056256176777	0.0
29.0	0.9585499999999999	0.97707500000000003	0.97077499999999994	1.0	0.0	0.00040311288741492096	0.00029474565306378806	0.00039607448794390496	0.0
30.0	0.95857499999999995	0.97709999999999997	0.97084999999999999	1.0	0.0	0.00053091901453989731	0.00036742346141746643	0.00043301270189224857	0.0


==> results/squad_globalbow.txt <==
epo	p1	mrr	map	mi_auc	epo_std	p1_std	mrr_std	map_std	mi_auc_std
1.0	0.88237500000000013	0.93325000000000002	0.92575000000000007	1.0	0.0	0.0021775846711437107	0.0011079259903080114	0.0010920164833920795	0.0
2.0	0.90885000000000005	0.94855	0.94140000000000001	1.0	0.0	0.0010874281585465735	0.00060207972893962225	0.00057879184513949067	0.0
3.0	0.92467500000000002	0.95787500000000003	0.95074999999999998	1.0	0.0	0.0018471261462065915	0.0010709224995301967	0.0010988630487917944	0.0
4.0	0.93697500000000011	0.96487500000000004	0.95792499999999992	1.0	0.0	0.0022364872009470642	0.0012275483697190899	0.0014446020213193685	0.0
5.0	0.94464999999999999	0.96940000000000004	0.96255000000000002	1.0	0.0	0.0018282505298782188	0.0009669539802906683	0.0010688779163215889	0.0
6.0	0.94837499999999997	0.97145000000000004	0.96482500000000004	1.0	0.0	0.0020571521577170556	0.001059481005020861	0.0010940178243520741	0.0
7.0	0.95109999999999995	0.97292500000000004	0.96630000000000005	1.0	0.0	0.0017421251390184705	0.00098329802196483822	0.0010700467279516389	0.0
8.0	0.95292500000000002	0.97392500000000004	0.96742499999999998	1.0	0.0	0.0015433324334050568	0.0007854139036202549	0.00088987358652790948	0.0
9.0	0.95440000000000003	0.97475000000000001	0.96827500000000011	1.0	0.0	0.0014713938969562333	0.00073654599313280604	0.0008496322733983503	0.0
10.0	0.9555499999999999	0.9754250000000001	0.96902500000000003	1.0	0.0	0.0012298373876249125	0.00064951905283834404	0.00073271754448763729	0.0
11.0	0.95642500000000008	0.97594999999999998	0.96957499999999996	1.0	0.0	0.0012193748398257199	0.00056789083458003815	0.00064177488264969087	0.0
12.0	0.95724999999999993	0.97642499999999988	0.96999999999999997	1.0	0.0	0.0014291605927956518	0.00073271754448764955	0.00074498322128757068	0.0
13.0	0.95897500000000002	0.977275	0.97084999999999999	1.0	0.0	0.00054025456962434064	0.00026809513236910465	0.00036400549446402776	0.0
14.0	0.95932499999999998	0.97750000000000004	0.97115000000000007	1.0	0.0	0.00050682837331782855	0.00030822070014846888	0.00041533119314591144	0.0
15.0	0.95904999999999996	0.9774250000000001	0.97112500000000002	1.0	0.0	0.0006800735254367809	0.00033447720400649802	0.00038971143170300076	0.0
16.0	0.95917499999999989	0.97750000000000004	0.97125000000000006	1.0	0.0	0.00082272413359521892	0.00043011626335212914	0.00043874821936960525	0.0
17.0	0.95909999999999995	0.97752500000000009	0.971275	1.0	0.0	0.00023452078799119299	0.00012990381056769956	0.00025860201081973484	0.0
18.0	0.95972500000000005	0.97787500000000005	0.97162499999999996	1.0	0.0	0.00051173723726148212	0.00028613807855645839	0.00044930501889027486	0.0
19.0	0.95992499999999992	0.97789999999999999	0.97162499999999996	1.0	0.0	0.00060156047077581038	0.00025495097567961115	0.00031124748994973086	0.0
20.0	0.95972499999999994	0.97785	0.97157499999999997	1.0	0.0	0.00084372685153428974	0.00045552167895721051	0.0005539629951539913	0.0
21.0	0.95994999999999997	0.97794999999999999	0.97170000000000001	1.0	0.0	0.00092870878105032141	0.00049749371855330258	0.00052440442408506569	0.0
22.0	0.95977500000000004	0.97787500000000005	0.97167500000000007	1.0	0.0	0.00062998015841772309	0.00028613807855645845	0.00028613807855645839	0.0
23.0	0.95997499999999991	0.97794999999999999	0.97177499999999994	1.0	0.0	0.00058470077817635198	0.00026925824035669557	0.00036314597615835271	0.0
24.0	0.96027499999999988	0.97814999999999996	0.97189999999999999	1.0	0.0	0.00098075226229666387	0.00046097722286463273	0.00049497474683060161	0.0
25.0	0.96007500000000001	0.97807499999999992	0.9718	1.0	0.0	0.0006139014578904181	0.0002487468592766276	0.00029999999999996696	0.0
26.0	0.96009999999999995	0.97799999999999998	0.97175	1.0	0.0	0.00064807406984075753	0.00028284271247462709	0.0003278719262151105	0.0
27.0	0.9601249999999999	0.97805000000000009	0.9718	1.0	0.0	0.00068328251843583453	0.00032015621187164619	0.00029999999999996696	0.0
28.0	0.96002500000000002	0.97799999999999998	0.97177499999999994	1.0	0.0	0.00064951905283829915	0.00028284271247462709	0.00034910600109423079	0.0
29.0	0.95997500000000002	0.97799999999999998	0.97170000000000001	1.0	0.0	0.00068328251843579289	0.00032403703492040012	0.00037416573867739744	0.0
30.0	0.960175	0.97807500000000003	0.97177500000000006	1.0	0.0	0.00069776428684762001	0.00033447720400648972	0.00034186985827939592	0.0


==> results/squad_mixbow.txt <==
epo	p1	mrr	map	mi_auc	epo_std	p1_std	mrr_std	map_std	mi_auc_std
1.0	0.9047	0.9458	0.9385	1.0	0.0	0.0	0.0	0.0	0.0
2.0	0.9352	0.9636	0.9567	1.0	0.0	0.0	0.0	0.0	0.0
3.0	0.9447	0.9693	0.9628	1.0	0.0	0.0	0.0	0.0	0.0
4.0	0.9509	0.9727	0.966	1.0	0.0	0.0	0.0	0.0	0.0
5.0	0.9537	0.9744	0.9679	1.0	0.0	0.0	0.0	0.0	0.0
6.0	0.9548	0.9751	0.9686	1.0	0.0	0.0	0.0	0.0	0.0
7.0	0.958	0.9769	0.9703	1.0	0.0	0.0	0.0	0.0	0.0
8.0	0.9584	0.9771	0.9708	1.0	0.0	0.0	0.0	0.0	0.0
9.0	0.9591	0.9775	0.9715	1.0	0.0	0.0	0.0	0.0	0.0
10.0	0.9591	0.9776	0.9716	1.0	0.0	0.0	0.0	0.0	0.0
11.0	0.9592	0.9776	0.9718	1.0	0.0	0.0	0.0	0.0	0.0
12.0	0.9603	0.9781	0.9722	1.0	0.0	0.0	0.0	0.0	0.0
13.0	0.9608	0.9783	0.9725	1.0	0.0	0.0	0.0	0.0	0.0
14.0	0.9613	0.9787	0.9729	1.0	0.0	0.0	0.0	0.0	0.0
15.0	0.9618	0.979	0.9733	1.0	0.0	0.0	0.0	0.0	0.0
16.0	0.9617	0.9789	0.9731	1.0	0.0	0.0	0.0	0.0	0.0
17.0	0.9609	0.9785	0.9726	1.0	0.0	0.0	0.0	0.0	0.0
18.0	0.9611	0.9786	0.9729	1.0	0.0	0.0	0.0	0.0	0.0
19.0	0.9623	0.9792	0.9735	1.0	0.0	0.0	0.0	0.0	0.0
20.0	0.9621	0.9791	0.9732	1.0	0.0	0.0	0.0	0.0	0.0
21.0	0.9618	0.979	0.9732	1.0	0.0	0.0	0.0	0.0	0.0
22.0	0.9622	0.9792	0.9734	1.0	0.0	0.0	0.0	0.0	0.0
23.0	0.9621	0.9791	0.9734	1.0	0.0	0.0	0.0	0.0	0.0
24.0	0.9618	0.979	0.9733	1.0	0.0	0.0	0.0	0.0	0.0
25.0	0.9621	0.9792	0.9735	1.0	0.0	0.0	0.0	0.0	0.0
26.0	0.962	0.9791	0.9734	1.0	0.0	0.0	0.0	0.0	0.0
27.0	0.9618	0.979	0.9732	1.0	0.0	0.0	0.0	0.0	0.0
28.0	0.9616	0.9789	0.9732	1.0	0.0	0.0	0.0	0.0	0.0
29.0	0.9618	0.979	0.9733	1.0	0.0	0.0	0.0	0.0	0.0
30.0	0.9619	0.979	0.9733	1.0	0.0	0.0	0.0	0.0	0.0


==> results/squad_siamese.txt <==
epo	p1	mrr	map	mi_auc	epo_std	p1_std	mrr_std	map_std	mi_auc_std
1.0	0.93072500000000002	0.95812499999999989	0.94747500000000007	0.93449999999999989	0.0	0.001804681412327391	0.0014006694827831136	0.0017795715776556796	0.0031408597549078803
2.0	0.93467500000000003	0.96009999999999995	0.94862499999999994	0.93677499999999991	0.0	0.0010425329730996578	0.00088600225733349218	0.0011277743568639828	0.0028830322578840394
3.0	0.935975	0.96074999999999999	0.94917499999999988	0.93672500000000003	0.0	0.0019421315609401942	0.0011236102527122027	0.0011562331079847141	0.0019954636052807468
4.0	0.93677499999999991	0.96125000000000005	0.94947500000000007	0.93710000000000004	0.0	0.0012275483697190798	0.0010161200716450555	0.0012316147936753349	0.0022549944567559414
5.0	0.93559999999999999	0.96040000000000003	0.94852499999999995	0.93512499999999998	0.0	0.0018207141456032933	0.0011640446726822965	0.0012070107704573413	0.0023252688016657305
6.0	0.93670000000000009	0.96104999999999996	0.949125	0.93619999999999992	0.0	0.00043011626335213564	0.00011180339887501441	0.00025860201081973484	0.00079686887252546415
7.0	0.93512499999999998	0.95992500000000003	0.94782500000000003	0.9335500000000001	0.0	0.0017483921184905575	0.00121526746027365	0.0013273563952458031	0.0016163229875244584
8.0	0.93642500000000006	0.96084999999999998	0.94872500000000004	0.93415000000000004	0.0	0.0017837810964353	0.000829156197588844	0.00086132165884760209	0.0014874474780643679
9.0	0.93712499999999999	0.96114999999999995	0.94895000000000007	0.93590000000000007	0.0	0.0024447648148645963	0.0018076227482525056	0.0018513508581573836	0.0026860752037126492
10.0	0.93557500000000005	0.96007500000000001	0.94792499999999991	0.93370000000000009	0.0	0.0035223394214640973	0.0023909987452945384	0.002490356400196566	0.0030830180018936214
11.0	0.93507499999999999	0.95989999999999998	0.9480249999999999	0.93440000000000012	0.0	0.0025173150378925771	0.0018041618552668852	0.0017640507362318304	0.0026343879744638943
12.0	0.93340000000000001	0.95894999999999997	0.94687500000000002	0.93392500000000001	0.0	0.0015378556499229881	0.00087891979156234207	0.00081662414855305392	0.0016768646337734141
13.0	0.93545	0.96015000000000006	0.94802500000000012	0.93342500000000006	0.0	0.0014291605927956306	0.00088741196746493537	0.001114394454401131	0.0016976086121365151
14.0	0.93672500000000003	0.96127499999999999	0.94925000000000004	0.93635000000000002	0.0	0.0010591860082157698	0.00086710725980123022	0.0010012492197250206	0.0016163229875244438
15.0	0.93637499999999996	0.96092499999999992	0.94902500000000001	0.93485000000000007	0.0	0.0015562374497485839	0.00090381137412628033	0.00078222439235813436	0.0014840822079655862
16.0	0.93337499999999995	0.95924999999999994	0.94742500000000007	0.93459999999999999	0.0	0.0015817316460133176	0.0012134661099511908	0.0012295832627357689	0.0015700318468107601
17.0	0.93574999999999997	0.9607	0.94884999999999997	0.93587500000000001	0.0	0.0015960889699512409	0.00074833147735478003	0.00064226162893326352	0.00033447720400649802
18.0	0.93510000000000004	0.96010000000000006	0.94815000000000005	0.93467500000000003	0.0	0.00058309518948456102	0.0004690415759823386	0.00061846584384267521	0.0009832980219648714
19.0	0.93594999999999995	0.96062499999999995	0.94894999999999996	0.93477499999999991	0.0	0.0017457090250095997	0.0010497023387608701	0.0011456439237389248	0.0017224619008848652
20.0	0.93612499999999998	0.96084999999999998	0.949125	0.93540000000000001	0.0	0.0017977416388346786	0.0010735455276791963	0.001331117951197389	0.0018466185312619099


==> results/squad_tuples.txt <==
epo	p1	mrr	map	mi_auc	epo_std	p1_std	mrr_std	map_std	mi_auc_std
3.0	0.93947500000000006	0.96599999999999997	0.95749999999999991	0.96504999999999996	0.0	0.0014095655359010236	0.0007516648189186475	0.00081547532151500317	0.0010500000000000019
4.0	0.94715000000000005	0.97029999999999994	0.96195000000000008	0.96835000000000004	0.0	0.00056789083458001364	0.00039370039370058946	0.00094207218407085119	0.000923309265630988
5.0	0.95067500000000005	0.97267500000000007	0.96447499999999997	0.97037499999999999	0.0	0.0011299889379989382	0.00072929760729077112	0.00083179023798069733	0.00071195154329492028
6.0	0.95440000000000003	0.97477499999999995	0.96654999999999991	0.97124999999999995	0.0	0.0012668859459319891	0.00065335671726857267	0.00082006097334286275	0.00059371710435187719
7.0	0.95665	0.97602499999999992	0.96777500000000005	0.97215000000000007	0.0	0.001293251715637778	0.00061796035471543441	0.0008870597499604859	0.00051720402163942132
8.0	0.9572750000000001	0.97635000000000005	0.96784999999999999	0.97212500000000002	0.0	0.00057608593109012909	0.00020615528128090744	0.00072629195231669393	0.0010034316120194561
9.0	0.9582750000000001	0.97694999999999999	0.96865000000000001	0.97272500000000006	0.0	0.00060570207197929704	0.00024999999999997247	0.00022912878474776676	0.00039607448794390496
10.0	0.95792500000000003	0.97677500000000006	0.96845000000000003	0.97297500000000003	0.0	0.00060570207197929704	0.00025860201081968654	0.00067268120235369603	0.00086132165884763591
11.0	0.95845000000000002	0.97704999999999997	0.96857499999999996	0.97310000000000008	0.0	0.0010012492197250496	0.00047169905660281647	0.00058040933831217292	0.0004847679857416253
12.0	0.95765	0.97672499999999995	0.96835000000000004	0.97277500000000006	0.0	0.00075000000000000804	0.00032691742076555058	0.00065764732189831359	0.0011776565713313902
13.0	0.95757500000000007	0.97667499999999996	0.96825000000000006	0.97299999999999998	0.0	0.00093641604001640265	0.00039607448794386115	0.00049749371855330258	0.00072111025509279548
14.0	0.95834999999999992	0.97699999999999998	0.96852500000000008	0.9728	0.0	0.0014150971698084769	0.00073824115301166394	0.0010059199769365166	0.0011067971810589437
15.0	0.95820000000000005	0.9769000000000001	0.96817500000000001	0.97207500000000002	0.0	0.00094868329805053214	0.00048476798574164824	0.00066096520332008973	0.0010182705927208207
16.0	0.95845000000000002	0.97704999999999997	0.96850000000000003	0.97239999999999993	0.0	0.00090138781886598893	0.00041533119314590141	0.00061644140029688376	0.00069641941385922487
17.0	0.95807500000000001	0.97687499999999994	0.968225	0.9718	0.0	0.0010568230693924156	0.00055396299515401753	0.0006684870978560252	0.00094074438611135326
18.0	0.95735000000000003	0.97637499999999999	0.96779999999999999	0.97162499999999996	0.0	0.00090691785736084316	0.00053091901453987899	0.00083066238629182299	0.0012336429791475318
19.0	0.95790000000000008	0.97665000000000002	0.96797499999999992	0.97150000000000003	0.0	0.0013038404810405265	0.00076648548583779894	0.00067221648298743792	0.00035355339059325836
20.0	0.9572750000000001	0.976325	0.96742500000000009	0.97072499999999995	0.0	0.0012152674602736518	0.00061796035471539288	0.00078541390362024167	0.00054025456962436503
21.0	0.95715000000000006	0.976325	0.96767499999999995	0.971225	0.0	0.00075000000000000804	0.00019202864369674465	0.00049686517285877773	0.00061796035471543777
22.0	0.95722499999999999	0.97637499999999999	0.9676499999999999	0.97077499999999994	0.0	0.0012537443918119681	0.00071545440106268287	0.00098615414616576844	0.00079490565477921809


==> results/squad_tuples_tanda.txt <==
epo	p1	mrr	map	mi_auc	epo_std	p1_std	mrr_std	map_std	mi_auc_std
1.0	0.94455	0.9691749999999999	0.961325	0.96775	0.0	0.001160818676624383	0.0006684870978560615	0.0006571719714047167	0.00026925824035669557
2.0	0.9518249999999999	0.9734	0.96575	0.9724	0.0	0.0010940178243520672	0.0005744562646538314	0.0006224949798994394	7.071067811864696e-05
3.0	0.955325	0.97545	0.9679	0.974325	0.0	0.0009120718173477509	0.0004716990566028224	0.00043588989435409573	0.00028613807855649965
4.0	0.9567	0.9763249999999999	0.96875	0.97495	0.0	0.00035355339059323483	0.000178535710713606	0.0001802775637731796	0.00011180339887497717
5.0	0.9574750000000001	0.9767	0.9692999999999999	0.9754499999999999	0.0	0.0002046338192967887	7.071067811864696e-05	0.00021213203435599322	0.00015000000000001124
6.0	0.9582250000000001	0.9773	0.9698	0.975875	0.0	0.0004602988159880498	0.00027386127875260355	0.0002915475947422329	0.00016393596310753197
7.0	0.95795	0.977125	0.9696500000000001	0.9760500000000001	0.0	0.000618465843842628	0.0002772634126602524	0.0003354101966249315	0.0001802775637731796
8.0	0.9581999999999999	0.9773000000000001	0.96975	0.9761	0.0	0.00037416573867739744	0.000223606797750004	0.000259807621135303	0.00015811388300840154
9.0	0.9581	0.9772	0.969575	0.97615	0.0	0.0004949747468305792	0.0003162277660168558	0.0002165063509461339	4.999999999999449e-05
10.0	0.959	0.9776750000000001	0.9700249999999999	0.9762	0.0	0.000406201920231808	0.00023848480035421014	0.00022776083947862808	0.00015811388300843667
11.0	0.959075	0.977625	0.9699500000000001	0.976175	0.0	0.00043803538669838645	0.0003344772040064897	0.00040311288741493815	0.00017853571071358654
12.0	0.95915	0.9776	0.97	0.9761	0.0	0.0005722761571129701	0.0003162277660168382	0.0004301162633521227	0.00012247448713914542
13.0	0.95845	0.977275	0.9696	0.975925	0.0	0.000576628129733522	0.00034910600109422883	0.0003000000000000132	0.00012990381056765147
14.0	0.95805	0.97705	0.969425	0.9759249999999999	0.0	0.0005545268253204648	0.00025980762113534035	0.00040233692348578447	4.330127018921716e-05
15.0	0.9581749999999999	0.9771	0.9694749999999999	0.9758	0.0	0.0005356071321407092	0.00021213203435594088	0.00027726341266025994	7.071067811864696e-05
16.0	0.9582	0.977125	0.969475	0.97575	0.0	0.0008514693182963502	0.00036996621467371343	0.0003832427429189094	0.00011180339887497717
17.0	0.9578500000000001	0.97695	0.969225	0.9757	0.0	0.0010259142264341372	0.0005361902647381938	0.000597390157267409	0.00012247448713914542
18.0	0.957975	0.9769749999999999	0.96925	0.9756750000000001	0.0	0.0011712706775122378	0.0005673402858955266	0.0005499999999999849	4.330127018921716e-05
19.0	0.9577	0.97685	0.969125	0.9756	0.0	0.0010124228365658522	0.000502493781056036	0.0004968651728587834	7.071067811864696e-05
20.0	0.9577	0.97685	0.96915	0.9755750000000001	0.0	0.0008860022573335046	0.00043874821936960525	0.0004092676385936215	8.291561975887587e-05


==> results/wikiqa_baseline.txt <==
epo	p1	mrr	map	mi_auc	epo_std	p1_std	mrr_std	map_std	mi_auc_std
1.0	0.3197	0.517025	0.510375	0.627975	0.0	0.010042907945411034	0.007433160498738082	0.005330279073369411	0.009215849119858703
2.0	0.3484	0.541425	0.5333749999999999	0.6553249999999999	0.0	0.0040999999999999925	0.006056143574916276	0.00514459668001294	0.011233293150274319
3.0	0.42415	0.5965499999999999	0.58695	0.69665	0.0	0.014639928278512838	0.012546413830254462	0.013370209422443624	0.011098310682261534
4.0	0.55945	0.688125	0.6828000000000001	0.75075	0.0	0.01574634878313062	0.013291421105359665	0.01481131324359864	0.005928954376616509
5.0	0.6004499999999999	0.7150749999999999	0.7095999999999999	0.771125	0.0	0.013442748974819119	0.009370532268766796	0.00862380426494016	0.007052083025603164
6.0	0.6106750000000001	0.7232999999999999	0.7176	0.776125	0.0	0.016874444435299202	0.008545466634420865	0.007188532534530235	0.007139459013118549
7.0	0.6025	0.7251500000000001	0.72155	0.7739250000000001	0.0	0.0071014083110324325	0.004007804885470355	0.00380821480486592	0.003693490896157737
8.0	0.5779	0.7169749999999999	0.71125	0.7751250000000001	0.0	0.01878856034931895	0.013718851081632162	0.014067071479167218	0.004246984224128911
9.0	0.57995	0.7209749999999999	0.716425	0.77945	0.0	0.0219838008542654	0.01734983789549634	0.016644124338636754	0.007438245760930438
10.0	0.5738	0.7178749999999999	0.712925	0.77685	0.0	0.012965338406690332	0.012442141093879306	0.011721214740802247	0.013105056276109637
11.0	0.57995	0.72195	0.7166	0.7829250000000001	0.0	0.006799080820228558	0.009311686206053094	0.007649182962905227	0.008404872098967387
12.0	0.57995	0.723975	0.7191000000000001	0.784225	0.0	0.008935742834258364	0.00901620069652401	0.0071592597382690365	0.009232381870351788
13.0	0.5738	0.7251000000000001	0.71945	0.7888	0.0	0.015340795285773132	0.012906006353632406	0.010659385535761417	0.007758543677778699
14.0	0.5902000000000001	0.7329249999999999	0.72875	0.78755	0.0	0.012965338406690384	0.005588548559330924	0.00647244157949686	0.016302223774687947
15.0	0.5902	0.73645	0.7312	0.793475	0.0	0.010042907945411057	0.007850636916836724	0.004655641738793922	0.00929310900613998
16.0	0.5779	0.728325	0.7244999999999999	0.7949499999999999	0.0	0.012299999999999978	0.0112519720493787	0.009261479363471008	0.009522210877732149
17.0	0.58815	0.73485	0.7311	0.792875	0.0	0.008935742834258397	0.006795770743631686	0.003469149751740341	0.014323472867988424
18.0	0.57995	0.730575	0.72665	0.79265	0.0	0.01775352077758096	0.01291614783904239	0.00986724378942773	0.013580224593135423
19.0	0.59225	0.7401	0.7362000000000001	0.7977750000000001	0.0	0.021205364887216638	0.014472560243440014	0.012044708381691896	0.014931907949086769
20.0	0.602475	0.74785	0.744175	0.803525	0.0	0.02981755984315283	0.02067129652440794	0.01835366107892377	0.01619758855509055
21.0	0.606575	0.7472	0.7411500000000001	0.803225	0.0	0.018302236885146043	0.01433125953990089	0.011658580531093827	0.0085315224315476
22.0	0.602475	0.742825	0.7358500000000001	0.7972750000000001	0.0	0.024910577572589535	0.017612406848582632	0.01423139135854255	0.0180386217599904
23.0	0.6148	0.7503	0.744575	0.79915	0.0	0.010042907945411012	0.0095814925768379	0.00849334298141785	0.016986538788111013
24.0	0.608625	0.748375	0.7416750000000001	0.80145	0.0	0.023421824758118232	0.017232436711040026	0.01471858943649154	0.01516467935697948
25.0	0.616825	0.750925	0.745925	0.801825	0.0	0.023430575643803547	0.01784914213624847	0.01540119719372489	0.011943486718709918
26.0	0.602475	0.739925	0.732975	0.792575	0.0	0.026209862170564733	0.01742933948834548	0.015889678253507823	0.01355956765534946
27.0	0.620925	0.7503	0.744075	0.8016249999999999	0.0	0.006761425515377648	0.0057205768939854055	0.0034873879910328333	0.01026873288190907
28.0	0.6147750000000001	0.7494500000000001	0.74295	0.7988999999999999	0.0	0.01415951535187555	0.011594071761033742	0.009902146232004442	0.014719035294474957
29.0	0.610675	0.7448499999999999	0.73725	0.7978	0.0	0.017831345294172286	0.011122387333661759	0.01002634030940503	0.01650772546415768
30.0	0.6148	0.745225	0.7383	0.799275	0.0	0.010042907945411012	0.008527712178538855	0.009254188241007447	0.01705716491683186
31.0	0.6311249999999999	0.757425	0.749075	0.8053	0.0	0.011561222902444171	0.008625652149258057	0.01102460316746143	0.012906006353632378
32.0	0.6065750000000001	0.7447999999999999	0.736775	0.800675	0.0	0.02086676484268704	0.012935029957445018	0.01106963752794099	0.017378345001754367
33.0	0.6107	0.7484249999999999	0.7419749999999999	0.800475	0.0	0.012300000000000024	0.008619853537038766	0.009268056700301303	0.017442387307934643
34.0	0.606575	0.7433000000000001	0.7354499999999999	0.79705	0.0	0.017359489479820564	0.01043335995736753	0.0109124928407766	0.012136412155163484
35.0	0.6025	0.7382500000000001	0.7322	0.7924	0.0	0.013598161640457157	0.004976193324218834	0.00487698677463865	0.014126039784737967
36.0	0.60865	0.7421249999999999	0.7344999999999999	0.7904249999999999	0.0	0.006799080820228558	0.0050251243765702105	0.006063414879422307	0.009472163163712917
37.0	0.6106750000000001	0.7437750000000001	0.7355250000000001	0.793425	0.0	0.013560489482315875	0.010383008956944986	0.011814477347728933	0.015257846342128381
38.0	0.608625	0.7426250000000001	0.7347750000000001	0.790375	0.0	0.017721790964798124	0.011141672899524575	0.011793721846813246	0.010389026662782228
39.0	0.6025	0.739825	0.73165	0.78755	0.0	0.012300000000000033	0.009572715132082415	0.012716229787165696	0.01565846416478958
40.0	0.5984	0.735325	0.727125	0.786725	0.0	0.005798275605729718	0.0020547201755956655	0.004046835183201807	0.010697984623283023
41.0	0.6025	0.737175	0.7275750000000001	0.7856000000000001	0.0	0.009167878707749159	0.008159465362387434	0.009836507256135154	0.017798174063650432
42.0	0.5984	0.73615	0.727275	0.78715	0.0	0.015340795285773177	0.012815908083315812	0.014573327519821962	0.014380629332543126
43.0	0.60455	0.7386250000000001	0.7281000000000001	0.786375	0.0	0.006799080820228558	0.0015465687828221484	0.004860555523805883	0.013258652835035706
44.0	0.5943	0.730675	0.72015	0.785525	0.0	0.020500000000000018	0.014486092468295245	0.015844951877490812	0.012918083255653683
45.0	0.60045	0.7362	0.7264999999999999	0.78755	0.0	0.010652112466548624	0.006167252224451374	0.007348809427383451	0.007691066245976543
46.0	0.5820000000000001	0.72355	0.71495	0.7833	0.0	0.020905980005730435	0.012750392150832079	0.013545940351263873	0.015909902576697325
47.0	0.582	0.722325	0.711575	0.778675	0.0	0.026571036863472213	0.015312637754482418	0.01738438595406809	0.016200212189968408
48.0	0.5943	0.731125	0.720175	0.7883	0.0	0.012300000000000033	0.009038908949646523	0.011349972466926993	0.012027052839328539
49.0	0.594275	0.7318250000000001	0.721625	0.783025	0.0	0.02421790401748261	0.018801113663823227	0.020993734184275085	0.017543000741036294
50.0	0.5943	0.732075	0.7218749999999999	0.784825	0.0	0.01878856034931896	0.013376168173284925	0.013913909407495822	0.014138489134274542
51.0	0.5943	0.7314	0.721325	0.787675	0.0	0.017871485668516773	0.00947180025127222	0.0067688163662489725	0.01016203104699057
52.0	0.58815	0.7279249999999999	0.71815	0.785725	0.0	0.01867638883724582	0.013786655685843465	0.013185124193575128	0.013576887529916416
53.0	0.5861000000000001	0.7248500000000001	0.71495	0.783125	0.0	0.027503636123247407	0.018912099301769774	0.019291254495236956	0.014420883294722282
54.0	0.60455	0.737175	0.7256499999999999	0.786175	0.0	0.012127963555354223	0.009398237866749254	0.01239405099231077	0.012976974801547539
55.0	0.58815	0.7256	0.7145750000000001	0.7842	0.0	0.015746348783130665	0.008461973765026711	0.006984760196313137	0.009210591729091024
56.0	0.5779	0.7209749999999999	0.7108249999999999	0.78045	0.0	0.017871485668516762	0.012094084297705197	0.012899491269038457	0.0144059883381877
57.0	0.5861000000000001	0.7273000000000001	0.7177	0.7864249999999999	0.0	0.026885497949638196	0.016927935491370456	0.01690236669818757	0.012045408876414256
58.0	0.59635	0.732675	0.723175	0.78845	0.0	0.006799080820228607	0.005170771219073631	0.008107211296123932	0.012532856817182586
59.0	0.5922499999999999	0.729625	0.718475	0.78545	0.0	0.012127963555354237	0.010183411756381067	0.011511380238702917	0.010627911365832906
60.0	0.5799500000000001	0.722925	0.711875	0.7801	0.0	0.025522294175876904	0.01762319139656608	0.018741848227963005	0.01535724584683073
61.0	0.57995	0.7226750000000001	0.7134499999999999	0.781775	0.0	0.016779973182338537	0.012816078768484533	0.014895217353231174	0.015669297208234942
62.0	0.59225	0.7283249999999999	0.7175499999999999	0.7822749999999999	0.0	0.026807228502775147	0.019975031289086887	0.02128174100020955	0.01572329084511255
63.0	0.57175	0.7162999999999999	0.7057749999999999	0.7825	0.0	0.022735599838139265	0.013653570961473755	0.012556746194775143	0.010972693379476142
64.0	0.5697	0.715825	0.7045	0.7812250000000001	0.0	0.013598161640457115	0.010558024199631276	0.011869498725725548	0.01375833838077841
65.0	0.57585	0.7179249999999999	0.706475	0.780575	0.0	0.02552229417587688	0.014076820486175121	0.012777201375888246	0.017258675354731048
66.0	0.5574	0.71035	0.700175	0.78155	0.0	0.005798275605729679	0.00743320253995546	0.00952559053287512	0.01174510536351206
67.0	0.58405	0.7248500000000001	0.714275	0.783725	0.0	0.006799080820228558	0.008331416446199278	0.009938907133080543	0.011979644193380726
68.0	0.5738	0.715625	0.7055750000000001	0.778975	0.0	0.025274097412172784	0.01655179370944431	0.01717285284977426	0.013833903100715979
69.0	0.5840500000000001	0.72235	0.712225	0.780325	0.0	0.024854929088613396	0.017664158627005145	0.01823148032936436	0.01464605322262624
70.0	0.5820000000000001	0.72375	0.71385	0.786475	0.0	0.01739482681718909	0.014066005118725088	0.015861982852090117	0.014587387531700096
71.0	0.5799500000000001	0.7210500000000001	0.71035	0.784375	0.0	0.023463322441632184	0.015569601793238009	0.01609883536160303	0.011399424327570247
72.0	0.57995	0.721125	0.7108000000000001	0.78325	0.0	0.008935742834258364	0.005359279335880908	0.0053856290254714135	0.007865907449239382
73.0	0.600425	0.7332000000000001	0.7217	0.7858499999999999	0.0	0.027998604875957664	0.020437465596301347	0.022907094970772677	0.01570103499773185
74.0	0.58405	0.7254499999999999	0.714475	0.785775	0.0	0.024169143551230773	0.01640647737937673	0.017652531688117735	0.01214832807426601
75.0	0.57585	0.71875	0.707375	0.7775	0.0	0.01574634878313062	0.009837301459241787	0.010811885820706742	0.01268325667957565
76.0	0.5779	0.723375	0.711825	0.784075	0.0	0.014782760229402368	0.008883798455615684	0.011156248249299587	0.012091810244955028
77.0	0.57175	0.7177250000000001	0.70575	0.78045	0.0	0.01955575362904739	0.01356601912869062	0.014344075432038143	0.011990517086431248
78.0	0.57175	0.7198249999999999	0.7077500000000001	0.783825	0.0	0.012127963555354192	0.007828593424108805	0.008536246247619615	0.014152097901018072
79.0	0.57995	0.7224250000000001	0.710075	0.784125	0.0	0.012127963555354233	0.010084238940048966	0.012367775669052226	0.014449632348264093
80.0	0.57995	0.7231	0.7124	0.782625	0.0	0.014639928278512852	0.006572670690061969	0.007895568377260723	0.011955830167746625
81.0	0.57175	0.7177	0.70625	0.78075	0.0	0.016779973182338537	0.007921174155388826	0.009493287101947315	0.010198161599033414
82.0	0.5943	0.7317	0.72065	0.7866	0.0	0.014782760229402376	0.00844037913840369	0.009999124961715388	0.010510233108737386
83.0	0.582	0.725075	0.7137	0.782125	0.0	0.020905980005730424	0.012471442378490141	0.014095211953000238	0.011355257592851
84.0	0.5738	0.718775	0.707025	0.781125	0.0	0.02090598000573041	0.011559492852197298	0.013212186609339118	0.011030724137607636
85.0	0.56355	0.713125	0.702125	0.7802749999999999	0.0	0.021983800854265403	0.012955959053655602	0.013670108814490113	0.009063491325091008
86.0	0.57995	0.724375	0.7132	0.7852250000000001	0.0	0.02416914355123076	0.01472079736291481	0.015128780519261953	0.011435771727347499
87.0	0.56355	0.7129	0.7021250000000001	0.77825	0.0	0.021205364887216593	0.011992080720208634	0.011757843127036507	0.010260238788644249
88.0	0.5738	0.7201250000000001	0.708725	0.7837	0.0	0.015340795285773175	0.011647397778044676	0.013425791410564965	0.014234465216508804
89.0	0.56765	0.7146250000000001	0.704125	0.7822	0.0	0.024169143551230773	0.012821929456988923	0.013563807540657589	0.009720339500243808
90.0	0.5697	0.7173750000000001	0.706275	0.782875	0.0	0.01878856034931895	0.009089657584309765	0.00947928662927752	0.007272680042460276
91.0	0.5656	0.71335	0.7031999999999998	0.7812250000000001	0.0	0.025274097412172805	0.013185124193575138	0.013342600945842595	0.009413919215714576
92.0	0.5738	0.71975	0.7089249999999999	0.782925	0.0	0.023906902768865725	0.014755083869636273	0.015260303896056615	0.01180918604307679
93.0	0.57175	0.717875	0.707025	0.781175	0.0	0.023463322441632174	0.014155807112277284	0.014953991941953163	0.01252445108577617
94.0	0.56765	0.7160500000000001	0.705325	0.781975	0.0	0.02617264793634759	0.015495402543980566	0.01600974312723347	0.010647857765766789
95.0	0.5656	0.71545	0.7046250000000001	0.78295	0.0	0.011596551211459359	0.008438749907421113	0.009029500263026735	0.009738711413734372
96.0	0.56355	0.7137500000000001	0.703025	0.781425	0.0	0.01775352077758096	0.010254389304098008	0.011037974225373035	0.010494373492495872
97.0	0.56355	0.7145250000000001	0.703775	0.7824	0.0	0.01955575362904735	0.010841211878752291	0.01082182401446261	0.010061560515148725
98.0	0.5697	0.717575	0.7067000000000001	0.782225	0.0	0.01478276022940233	0.00971451877346479	0.010011992808627058	0.010484363356923503
99.0	0.5697	0.716675	0.7059	0.781875	0.0	0.017871485668516728	0.010287462029091528	0.010352294431670695	0.010205482595154441
100.0	0.5697	0.7167749999999999	0.7059500000000001	0.7819	0.0	0.017871485668516728	0.010326029004414036	0.010373403491622218	0.010086376951115774


==> results/wikiqa_baseline_tanda.txt <==
epo	p1	mrr	map	mi_auc	epo_std	p1_std	mrr_std	map_std	mi_auc_std
1.0	0.7746	0.8632	0.8591500000000001	0.9215	0.0	0.0040999999999999925	0.0023398717913595134	0.0018993419913222753	0.0003240370349204001
2.0	0.7705	0.86255	0.859675	0.9213	0.0	0.0	0.0006062177826491364	0.0006609652033201286	0.00036742346141743624
3.0	0.7725499999999998	0.86475	0.8623749999999999	0.922525	0.0	0.006799080820228558	0.0033922706259966883	0.003385539100350182	0.000311247489949684
4.0	0.7746	0.86495	0.8637999999999999	0.9235249999999999	0.0	0.0040999999999999925	0.0026575364531836736	0.0025524498036200486	0.000660965203320117
5.0	0.7725499999999998	0.8640000000000001	0.8627	0.9235749999999999	0.0	0.006799080820228557	0.0037436613094669596	0.002848683906648854	0.0005931905258852432
6.0	0.7746	0.8652500000000001	0.8633249999999999	0.923475	0.0	0.0071014083110324325	0.003601041516006159	0.0039308873044136255	0.0006869315832017055
7.0	0.7766500000000001	0.865075	0.863025	0.922725	0.0	0.006799080820228599	0.003044154233937546	0.003568875873436918	0.0006495190528383109
8.0	0.78485	0.870825	0.867475	0.92225	0.0	0.00355070415551624	0.0018376275465936843	0.002119404397466427	0.00048218253804963783
9.0	0.78485	0.87025	0.8658	0.921325	0.0	0.00355070415551624	0.002371181140275876	0.002810693864511012	0.00048153400710647745
10.0	0.78485	0.8699	0.8647250000000001	0.9208999999999999	0.0	0.006799080820228607	0.004100609710762541	0.003912400158470495	0.00030822070014846893
11.0	0.7869	0.871	0.8673250000000001	0.92025	0.0	0.011596551211459397	0.005763245613367516	0.0048069610982407526	0.0005024937810560444
12.0	0.7807499999999998	0.8683500000000001	0.864	0.919325	0.0	0.0035507041555162405	0.0025539185578243987	0.002147091055358388	0.0006533567172686173
13.0	0.7869	0.871275	0.866225	0.918575	0.0	0.0	0.0012152674602736644	0.0005673402858954961	0.000920258115965288
14.0	0.7827999999999999	0.8689	0.864275	0.917975	0.0	0.004100000000000048	0.001902629759044057	0.0032267437146448422	0.0008347903928531936
15.0	0.7766500000000001	0.8655999999999999	0.8611500000000001	0.916925	0.0	0.003550704155516192	0.001869491909583967	0.0026706740722147316	0.001162701595423341
16.0	0.7766500000000001	0.8663749999999999	0.8617250000000001	0.916375	0.0	0.003550704155516192	0.0018925842121290185	0.00048669805834828235	0.000810478253872367
17.0	0.7766499999999998	0.8656250000000001	0.859625	0.9158999999999999	0.0	0.006799080820228599	0.004562551369573848	0.004532866091117192	0.0009137833441248408
18.0	0.7705	0.862025	0.8576	0.915125	0.0	0.008199999999999985	0.003833650349210251	0.00525404605994276	0.0007327175444876534
19.0	0.7725499999999998	0.8614499999999999	0.8570000000000001	0.9153	0.0	0.006799080820228557	0.0035696638497203087	0.005129814811472249	0.0011379806676740864
20.0	0.7725499999999998	0.861375	0.856125	0.914325	0.0	0.006799080820228557	0.0033259397168319254	0.0039181468834131265	0.0009443913383762099
21.0	0.7705	0.8609	0.85495	0.91355	0.0	0.005798275605729679	0.0029706901555025846	0.0026518861212352146	0.0006873863542433871
22.0	0.7684500000000001	0.86005	0.854125	0.91345	0.0	0.003550704155516192	0.0015976545308670305	0.0010894379284750173	0.0007921489758877327
23.0	0.7684499999999999	0.8597	0.85385	0.9129	0.0	0.006799080820228558	0.0034820970692960164	0.003012059096365817	0.0007035623639735316
24.0	0.7705	0.86105	0.854525	0.913175	0.0	0.005798275605729679	0.0027436289836637734	0.0032368001173999055	0.0013736356867815995
25.0	0.7725499999999998	0.86205	0.856175	0.91355	0.0	0.003550704155516192	0.001990602923739424	0.001687268502639691	0.0008046738469715568
26.0	0.7725499999999998	0.8622750000000001	0.855575	0.91315	0.0	0.006799080820228557	0.003454978292261769	0.003162574109803591	0.0003840572873934206
27.0	0.7643499999999999	0.858225	0.85205	0.9137000000000001	0.0	0.008935742834258364	0.004264020989629367	0.003933509883043393	0.0006204836822995595
28.0	0.7664	0.8593	0.854225	0.9136500000000001	0.0	0.007101408311032384	0.004312771730569576	0.004413827703932248	0.000680073525436785
29.0	0.7602500000000001	0.8564	0.8510249999999999	0.912575	0.0	0.008935742834258364	0.004628714724413242	0.005292624585212883	0.0007790218225441368
30.0	0.7725499999999998	0.862825	0.8562749999999999	0.9136	0.0	0.003550704155516192	0.0016161296358893561	0.0019343926695477298	0.000463680924774788
31.0	0.7623	0.8578749999999999	0.85235	0.9134	0.0	0.005798275605729679	0.0032797675222491387	0.0037446628686705766	0.0006595452979136826
32.0	0.7602500000000001	0.8559749999999999	0.85005	0.9130499999999999	0.0	0.006799080820228558	0.003812069647842237	0.005020707121511879	0.0007826237921249359
33.0	0.7623	0.8571	0.85185	0.913225	0.0	0.008199999999999985	0.004844068537913146	0.004459540335056954	0.0007462405778299693
34.0	0.7643499999999999	0.8586	0.85265	0.91345	0.0	0.008935742834258364	0.004615192303685745	0.005227092882281716	0.0006422616289332592
35.0	0.7705	0.86145	0.8555250000000001	0.9136249999999999	0.0	0.005798275605729679	0.003097176133189737	0.0035152347005569665	0.00021650635094612106
36.0	0.7705	0.8618	0.8558000000000001	0.914025	0.0	0.005798275605729679	0.0030886890422961192	0.003273377460666563	0.0009934158243152605
37.0	0.7684500000000001	0.860975	0.853525	0.91415	0.0	0.010652112466548624	0.0059905654991828485	0.004797069417884239	0.0010356157588603746
38.0	0.7643500000000001	0.858575	0.853	0.9142	0.0	0.006799080820228558	0.003857703332295029	0.0034095454242464595	0.0011554220008291175
39.0	0.7684499999999999	0.86045	0.853525	0.9141750000000001	0.0	0.006799080820228558	0.0034759890678769277	0.00408740443313355	0.0010497023387608271
40.0	0.7623	0.857375	0.8514249999999999	0.91435	0.0	0.010042907945411012	0.0060068190417224675	0.005734707926302769	0.0015580436450882912
41.0	0.7664	0.8600749999999999	0.8540000000000001	0.9147000000000001	0.0	0.007101408311032384	0.003672448093574644	0.003842525211368173	0.0008746427842267844
42.0	0.7705	0.86195	0.8542000000000001	0.9154	0.0	0.008199999999999985	0.005158730463980441	0.004552471856035987	0.0007035623639735277
43.0	0.7684499999999999	0.860825	0.852875	0.9151499999999999	0.0	0.010652112466548576	0.0062001512078335656	0.005575112106496164	0.0006946221994724597
44.0	0.7705	0.8619749999999999	0.853475	0.9154	0.0	0.012965338406690367	0.007284015032933423	0.00613162906575408	0.0006745368781616183
45.0	0.7664	0.85975	0.8515999999999999	0.915225	0.0	0.00916787870774912	0.005697587208634894	0.004315669125408021	0.0002947456530637975
46.0	0.7602499999999999	0.856625	0.8504999999999999	0.9152000000000001	0.0	0.003550704155516192	0.0020980645843252984	0.002450510150968577	0.0006442049363362585
47.0	0.7643500000000001	0.858425	0.8516250000000001	0.9153499999999999	0.0	0.006799080820228558	0.003532262023123425	0.003902803479551596	0.0006422616289332635
48.0	0.7643499999999999	0.8591249999999999	0.8527500000000001	0.915175	0.0	0.008935742834258364	0.0049332418347370404	0.004229952718411885	0.001063896141547634
49.0	0.7623	0.8576250000000001	0.8517250000000001	0.915	0.0	0.005798275605729679	0.002619518085450063	0.0015753967754188233	0.0003937003937005965
50.0	0.7623	0.8576000000000001	0.85065	0.914725	0.0	0.012965338406690332	0.007347448536737077	0.005699780697535677	0.0005309190145398698
51.0	0.7705	0.86205	0.853775	0.9155000000000001	0.0	0.008199999999999985	0.004755260245244212	0.004384275880918098	0.0005522680508593575
52.0	0.7705	0.8625250000000001	0.8533	0.91555	0.0	0.005798275605729679	0.0033980693047670264	0.0032426840734181895	0.0005894913061275902
53.0	0.7725499999999998	0.8625	0.8533750000000001	0.915875	0.0	0.006799080820228557	0.005005996404313532	0.004668176838981155	0.0006869315832017205
54.0	0.7684499999999999	0.8614999999999999	0.8529500000000001	0.915725	0.0	0.006799080820228558	0.0036993242626188016	0.003753331853167274	0.001035313962042438
55.0	0.7684499999999999	0.861225	0.8531500000000001	0.915675	0.0	0.006799080820228558	0.00408434511274451	0.0035612497806248077	0.0016083765106466497
56.0	0.7664	0.85975	0.85175	0.9153	0.0	0.0040999999999999925	0.001970406049523793	0.0027023138233743514	0.0011445523142259403
57.0	0.7746	0.86395	0.8547	0.915775	0.0	0.009167878707749157	0.004665565346236185	0.004310452412450432	0.0010133484099755724
58.0	0.7684499999999999	0.86095	0.8532	0.915875	0.0	0.006799080820228558	0.004352872614722341	0.003907044919117241	0.0009601432184835909
59.0	0.7684500000000001	0.8614249999999999	0.852125	0.91635	0.0	0.003550704155516192	0.00284725745235654	0.0026156978036462725	0.0008261355820929016
60.0	0.7684500000000001	0.861475	0.8531	0.916125	0.0	0.006799080820228557	0.004021426985536329	0.0027973201461398505	0.0005931905258852432
61.0	0.7684500000000001	0.8610499999999999	0.8531	0.916625	0.0	0.006799080820228557	0.0043712126463945795	0.003688495628301587	0.0003491060010942308
62.0	0.7664	0.8602	0.8519749999999999	0.91635	0.0	0.0040999999999999925	0.0027156951228000624	0.002986113695089324	0.00043874821936960525
63.0	0.7684500000000001	0.8609500000000001	0.853375	0.9164249999999999	0.0	0.003550704155516192	0.0029210443337957	0.0031877695964419783	0.00016393596310753197
64.0	0.7705	0.862275	0.853725	0.916275	0.0	0.005798275605729679	0.003006971067369949	0.003067877931078775	0.0005068283733178477
65.0	0.7705	0.8616	0.853575	0.91635	0.0	0.005798275605729679	0.004463742824133127	0.0037512497917360633	0.0001658312395177517
66.0	0.7725500000000001	0.863075	0.8547	0.9167000000000001	0.0	0.003550704155516192	0.0016708904811506722	0.0017248188310660566	0.0002828427124746271
67.0	0.7684500000000001	0.8611	0.85295	0.916875	0.0	0.003550704155516192	0.002063976744055036	0.0024642443060702976	0.0004968651728587931
68.0	0.7684500000000001	0.8617750000000001	0.85335	0.916875	0.0	0.003550704155516192	0.002333854108550944	0.002937260628544898	0.0006179603547153929
69.0	0.7684500000000001	0.861325	0.8537250000000001	0.91705	0.0	0.008935742834258366	0.004391682479414925	0.0035758740190336624	0.0002692582403567316
70.0	0.7684500000000001	0.86165	0.85405	0.9165749999999999	0.0	0.008935742834258366	0.004508048358214458	0.00363352445980484	0.0005584576975922014
71.0	0.7684500000000001	0.86205	0.854325	0.916725	0.0	0.008935742834258366	0.004939888662712963	0.003985207020971454	0.00046569840025492833
72.0	0.7705	0.8627499999999999	0.854525	0.9166	0.0	0.005798275605729679	0.003144439536706032	0.003348413803579232	0.0005244044240850709
73.0	0.7705	0.8628	0.85435	0.9169	0.0	0.005798275605729679	0.0031788362650504703	0.003387107910888019	0.0005099019513592659
74.0	0.7705	0.8627749999999998	0.8543	0.91685	0.0	0.005798275605729679	0.0031759840994564224	0.0034949964234602766	0.0007228416147400587
75.0	0.7684500000000001	0.86125	0.853175	0.9166749999999999	0.0	0.003550704155516192	0.001978004044485259	0.0022554101622542858	0.000840758586040006
76.0	0.7643499999999999	0.8596499999999999	0.8521000000000001	0.91675	0.0	0.003550704155516192	0.0018034688796871564	0.0021805962487356405	0.0008902246907382664
77.0	0.7664	0.860025	0.85195	0.916925	0.0	0.0040999999999999925	0.002436570335533136	0.0027481812167322586	0.0005931905258852596
78.0	0.7664	0.8602750000000001	0.85215	0.91675	0.0	0.0040999999999999925	0.002069269194667526	0.00246018292002851	0.0008558621384311843
79.0	0.7664	0.8596249999999999	0.8515	0.916575	0.0	0.0040999999999999925	0.002363657124034696	0.0027303845882952053	0.0007790218225441528
80.0	0.7684500000000001	0.861	0.8527250000000001	0.9164999999999999	0.0	0.003550704155516192	0.00181796589626979	0.00228404794170349	0.0007842193570678941
81.0	0.7705	0.862025	0.853875	0.9164	0.0	0.0	0.000889873586527876	0.0010615436872781112	0.0006892024376045117
82.0	0.7705	0.862525	0.854725	0.9165249999999999	0.0	0.0	0.0008982622111610793	0.0011475517417528593	0.0007462405778299609
83.0	0.7705	0.862525	0.854725	0.9168000000000001	0.0	0.0	0.0008982622111610793	0.0011475517417528593	0.0006819090848492625
84.0	0.7684500000000001	0.861125	0.854025	0.9168499999999999	0.0	0.003550704155516192	0.002654595072699396	0.001713731309161405	0.00046097722286463576
85.0	0.7705	0.8622249999999999	0.8544499999999999	0.917025	0.0	0.0	0.0008496322733983184	0.001078192932642396	0.00048153400710644574
86.0	0.7684500000000001	0.86105	0.8541000000000001	0.9171499999999999	0.0	0.003550704155516192	0.002659417229394423	0.0017677669529663862	0.0005315072906367523
87.0	0.7705	0.86215	0.8543999999999999	0.9171499999999999	0.0	0.0	0.0009708243919473602	0.001258967831201444	0.0003640054944640201
88.0	0.7705	0.8620999999999999	0.8543999999999999	0.9172	0.0	0.0	0.0009354143466934684	0.0011640446726822965	0.00043011626335211624
89.0	0.7705	0.8624499999999999	0.854725	0.91705	0.0	0.0	0.0008674675786448709	0.0010158124826955086	0.00047696960070847265
90.0	0.7705	0.8624499999999999	0.8546999999999999	0.91705	0.0	0.0	0.0008674675786448709	0.0010173494974687956	0.0003640054944640201
91.0	0.7705	0.8624749999999999	0.85445	0.9170749999999999	0.0	0.0	0.0008785641695402753	0.001390143877445812	0.00042056509603152125
92.0	0.7705	0.862825	0.854525	0.917025	0.0	0.0	0.00040233692348577585	0.0010473180032826751	0.0003112474899497331
93.0	0.7684500000000001	0.861375	0.8541000000000001	0.9172499999999999	0.0	0.003550704155516192	0.002877824699317148	0.002171405075060836	0.00041533119314589474
94.0	0.7684500000000001	0.861375	0.853925	0.917125	0.0	0.003550704155516192	0.002877824699317148	0.0020607947496050984	0.0003699662146737172
95.0	0.7705	0.8627750000000001	0.854475	0.9171	0.0	0.0	0.0004815340071064472	0.0011299889379989476	0.00036055512754639774
96.0	0.7705	0.862825	0.854525	0.917075	0.0	0.0	0.00040233692348577585	0.0010473180032826751	0.00038971143170299545
97.0	0.7705	0.8627750000000001	0.8545	0.917075	0.0	0.0	0.0004815340071064472	0.001155422000829127	0.00038971143170299545
98.0	0.7705	0.8627750000000001	0.8545	0.91705	0.0	0.0	0.0004815340071064472	0.001155422000829127	0.0003905124837953288
99.0	0.7705	0.8627750000000001	0.8545	0.917075	0.0	0.0	0.0004815340071064472	0.001155422000829127	0.00042646805273078995
100.0	0.7705	0.8627750000000001	0.8545	0.91705	0.0	0.0	0.0004815340071064472	0.001155422000829127	0.00046097722286463273


==> results/wikiqa_globalaver.txt <==
epo	p1	mrr	map	mi_auc	epo_std	p1_std	mrr_std	map_std	mi_auc_std
1.0	0.27792500000000003	0.4836	0.47572499999999995	1.0	0.0	0.020931122162941962	0.017063850679140378	0.01638831519711528	0.0
2.0	0.348775	0.5375249999999999	0.5298	1.0	0.0	0.018390401708500027	0.014274343242335187	0.012083873551142451	0.0
3.0	0.4196	0.59215	0.5838000000000001	1.0	0.0	0.04734574954523371	0.0366765933532546	0.03569124542517393	0.0
4.0	0.5306500000000001	0.6742999999999999	0.6653	1.0	0.0	0.013386840553319514	0.011336004587155045	0.010805785487413688	0.0
5.0	0.5688	0.7041250000000001	0.6944	1.0	0.0	0.004023058537978295	0.004234604467952107	0.004638426457323647	0.0
6.0	0.5756000000000001	0.7138249999999999	0.704375	1.0	0.0	0.012969387032547058	0.008573615048507864	0.00839683720218512	0.0
7.0	0.5926499999999999	0.727675	0.7182999999999999	1.0	0.0	0.007335018745715652	0.004575136609982262	0.004164732884591762	0.0
8.0	0.5974249999999999	0.73365	0.724425	1.0	0.0	0.010971867434488978	0.009554710879979564	0.009273719588169551	0.0
9.0	0.608975	0.7422749999999999	0.732625	1.0	0.0	0.0078378488758077	0.007515109779637254	0.0076620411771276846	0.0
10.0	0.617875	0.74885	0.7394	1.0	0.0	0.010100587854179574	0.007451677663452729	0.006965270992574524	0.0
11.0	0.6267	0.7572000000000001	0.747525	1.0	0.0	0.015649600633881995	0.011717294909662388	0.011027097306181717	0.0
12.0	0.637625	0.765125	0.7549750000000001	1.0	0.0	0.010712463535527217	0.007758986725082092	0.007138408436059113	0.0
13.0	0.63625	0.7655500000000001	0.7560749999999999	1.0	0.0	0.011172399026171592	0.00576216105293839	0.005887858269353989	0.0
14.0	0.64715	0.772525	0.763325	1.0	0.0	0.012857779746130327	0.00897284096593715	0.009238066626735292	0.0
15.0	0.65055	0.7764	0.7669	1.0	0.0	0.014607275584447655	0.009915392074950919	0.009956907150315334	0.0
16.0	0.65465	0.777525	0.768525	1.0	0.0	0.005227092882281669	0.00557331813195692	0.005154791460379351	0.0
17.0	0.6512499999999999	0.7783749999999999	0.769525	1.0	0.0	0.008183367277594254	0.005744725842022427	0.006020537766678344	0.0
18.0	0.6532749999999999	0.7789	0.76915	1.0	0.0	0.016614658437656814	0.011544912299363733	0.0117389309564372	0.0
19.0	0.6492	0.77885	0.768475	1.0	0.0	0.017578964702166067	0.009968575625434165	0.0101410983132992	0.0
20.0	0.6491750000000001	0.779675	0.769	1.0	0.0	0.010110730685761566	0.006472007030280466	0.007080254232723569	0.0
21.0	0.655975	0.782825	0.772425	1.0	0.0	0.013113042171822714	0.00912616430928131	0.009793460828532453	0.0
22.0	0.6451	0.77765	0.7674000000000001	1.0	0.0	0.013288528887728728	0.009522998477370478	0.009896211396286974	0.0
23.0	0.6553249999999999	0.7810750000000001	0.7711749999999999	1.0	0.0	0.009553631508489348	0.005644632406100505	0.006246348933577121	0.0
24.0	0.65805	0.7826	0.772275	1.0	0.0	0.011334350444555717	0.006197983543056603	0.0067898361541351	0.0
25.0	0.6553249999999999	0.7811	0.7707	1.0	0.0	0.011798172527980785	0.005369823088333536	0.004754471579471288	0.0
26.0	0.65465	0.7812	0.77045	1.0	0.0	0.011321771062868254	0.0059190370838507235	0.006020589672116858	0.0
27.0	0.656025	0.78215	0.7711749999999999	1.0	0.0	0.011793297884815786	0.00745167766345268	0.0077092071576784224	0.0
28.0	0.6492	0.779675	0.76855	1.0	0.0	0.018426611191426384	0.011035709084603502	0.011621854413130453	0.0
29.0	0.6553	0.78185	0.771475	1.0	0.0	0.011645600027478206	0.005203124061561499	0.005250892781232562	0.0
30.0	0.653275	0.7808999999999999	0.770375	1.0	0.0	0.010279439430241353	0.006764983370267804	0.006982612333503881	0.0
31.0	0.651925	0.780725	0.770125	1.0	0.0	0.01208994933818998	0.007158343034529741	0.007796273148113775	0.0
32.0	0.6485000000000001	0.778625	0.767725	1.0	0.0	0.012616457505972121	0.007742859613863621	0.007897903202749433	0.0
33.0	0.653975	0.780225	0.7683499999999999	1.0	0.0	0.012648789467771227	0.00818363458372868	0.008979003285443207	0.0
34.0	0.6518999999999999	0.7780500000000001	0.766825	1.0	0.0	0.016049454819401173	0.009451058141816699	0.009640636649101574	0.0
35.0	0.6526	0.7789499999999999	0.7672249999999999	1.0	0.0	0.010652699188468631	0.007005176657301385	0.008129690953535686	0.0
36.0	0.653275	0.780025	0.7683	1.0	0.0	0.02093613801540294	0.013353346958721608	0.013277612737235581	0.0
37.0	0.6505500000000001	0.778125	0.76675	1.0	0.0	0.017684244400030216	0.010866778501469518	0.010885885356736024	0.0
38.0	0.6526000000000001	0.778825	0.7669	1.0	0.0	0.01619459786472022	0.009269675021272326	0.009139748355397981	0.0
39.0	0.647825	0.7763749999999999	0.765025	1.0	0.0	0.014476079407077019	0.00824541539281072	0.008838940830212628	0.0
40.0	0.6485	0.7761	0.76415	1.0	0.0	0.017759082183491356	0.010768240339071197	0.011040946517396028	0.0
41.0	0.641025	0.7713000000000001	0.76005	1.0	0.0	0.016389688069026808	0.009353341648843981	0.00951433129547211	0.0
42.0	0.6417	0.7726249999999999	0.7612000000000001	1.0	0.0	0.01834080150920347	0.010486509190383624	0.01077520301432879	0.0
43.0	0.6417	0.772075	0.7609750000000001	1.0	0.0	0.016972035823671832	0.00913246270181267	0.00956461577900545	0.0
44.0	0.643725	0.773125	0.761875	1.0	0.0	0.013113042171822678	0.007958446770570244	0.008796128409703908	0.0
45.0	0.6485000000000001	0.7761	0.7647499999999999	1.0	0.0	0.015033462674979443	0.009083501527494774	0.010133484099755584	0.0
46.0	0.6451250000000001	0.7740750000000001	0.762875	1.0	0.0	0.017195984269590382	0.009768156171970247	0.010424100680634284	0.0
47.0	0.6458	0.774275	0.7630250000000001	1.0	0.0	0.01974968354176847	0.01172441363139326	0.012057440648827621	0.0
48.0	0.64715	0.775025	0.763825	1.0	0.0	0.016618137681461184	0.00980621614079557	0.010476730167375709	0.0
49.0	0.647825	0.7750999999999999	0.763625	1.0	0.0	0.01671382287210201	0.009786981148444103	0.010074813894062782	0.0
50.0	0.647125	0.77495	0.763725	1.0	0.0	0.017831345294172254	0.01051058989781259	0.010899397919151326	0.0


==> results/wikiqa_globalbow.txt <==
epo	p1	mrr	map	mi_auc	epo_std	p1_std	mrr_std	map_std	mi_auc_std
1.0	0.25205	0.458025	0.452275	1.0	0.0	0.021256116766709778	0.015573595442286283	0.01666288915524555	0.0
2.0	0.3474	0.53685	0.52895	1.0	0.0	0.01284717867860488	0.008802698449907252	0.008415016339853424	0.0
3.0	0.3964500000000001	0.5770500000000001	0.568075	1.0	0.0	0.02182618839834385	0.016760742823634066	0.015611113829576665	0.0
4.0	0.511575	0.661625	0.6536	1.0	0.0	0.044435029818826494	0.032961976199857905	0.03292795165205391	0.0
5.0	0.5633250000000001	0.701875	0.6925250000000001	1.0	0.0	0.012840049649436712	0.012600074404542194	0.01274114888854222	0.0
6.0	0.579025	0.71405	0.70465	1.0	0.0	0.00974945511297943	0.009646113206882847	0.009680521680157539	0.0
7.0	0.5844750000000001	0.722	0.7127749999999999	1.0	0.0	0.009134378741874007	0.009185586535436911	0.008891674476722596	0.0
8.0	0.5940249999999999	0.7295	0.71985	1.0	0.0	0.008403087230298143	0.007888282449304142	0.007698214078602874	0.0
9.0	0.606275	0.739625	0.73	1.0	0.0	0.014202178530070626	0.010728321164096466	0.011236325021998948	0.0
10.0	0.609	0.7449749999999999	0.735225	1.0	0.0	0.015241062955056646	0.011181765289970962	0.01054262182761006	0.0
11.0	0.6206	0.753525	0.743375	1.0	0.0	0.01060400867596775	0.009407012012323598	0.009763804330280278	0.0
12.0	0.6206	0.754175	0.7442000000000001	1.0	0.0	0.016829587041873584	0.012608999762074717	0.012292477374394503	0.0
13.0	0.622625	0.75775	0.7486499999999999	1.0	0.0	0.004902231634674134	0.007858912138457845	0.007773834317761111	0.0
14.0	0.61785	0.7557	0.746475	1.0	0.0	0.010945432837489813	0.008982482952947917	0.009376133264837912	0.0
15.0	0.6246750000000001	0.76125	0.7529	1.0	0.0	0.010813966663532855	0.008398362935715489	0.008149539864311325	0.0
16.0	0.62195	0.7605999999999999	0.7518	1.0	0.0	0.015102566007139316	0.012787298385507368	0.01261804263742998	0.0
17.0	0.628075	0.7658499999999999	0.7574	1.0	0.0	0.007348936997960961	0.005678688228807803	0.004498333024576984	0.0
18.0	0.6287750000000001	0.767	0.758025	1.0	0.0	0.010100587854179574	0.007371227848872902	0.006741429744497851	0.0
19.0	0.632825	0.7678750000000001	0.75975	1.0	0.0	0.007535706668919628	0.006393502561194442	0.006427091099401039	0.0
20.0	0.637625	0.771625	0.76255	1.0	0.0	0.007914662026896668	0.006358606372468747	0.00567296218919182	0.0
21.0	0.6301	0.767725	0.7591500000000001	1.0	0.0	0.02062219677919886	0.013639900109604914	0.012603471743928337	0.0
22.0	0.6321749999999999	0.769625	0.7610250000000001	1.0	0.0	0.01755653368407331	0.012372423974306705	0.012365551948861797	0.0
23.0	0.630125	0.7688499999999999	0.760375	1.0	0.0	0.018906529956604957	0.012282609657560574	0.01239059623262738	0.0
24.0	0.630125	0.7679250000000001	0.759625	1.0	0.0	0.016294841975300046	0.013572467535418901	0.012586177934543927	0.0
25.0	0.6342	0.7704000000000001	0.761925	1.0	0.0	0.016403200907140036	0.012635861664326656	0.011415860677145647	0.0
26.0	0.6410250000000001	0.7743499999999999	0.7654	1.0	0.0	0.018096460289238857	0.013439959077318663	0.012600396819148192	0.0
27.0	0.6416999999999999	0.7740250000000001	0.764775	1.0	0.0	0.009938058160425506	0.008263284758496468	0.007635239027037718	0.0
28.0	0.641025	0.774275	0.7654000000000001	1.0	0.0	0.0177879699516274	0.012781505193051412	0.012109706850291613	0.0
29.0	0.635575	0.7728	0.7629750000000001	1.0	0.0	0.020603200600877548	0.015503386726776796	0.014373130313192024	0.0
30.0	0.635575	0.77205	0.7632749999999999	1.0	0.0	0.019314680297638886	0.014290118963815525	0.012754680513442888	0.0
31.0	0.64035	0.7741250000000001	0.764575	1.0	0.0	0.023821156563021837	0.01648277510008553	0.015154764102420042	0.0
32.0	0.64715	0.777125	0.7675000000000001	1.0	0.0	0.027556714245352266	0.018003801681867097	0.016523014252853505	0.0
33.0	0.6355500000000001	0.77175	0.7621749999999999	1.0	0.0	0.023912601280496437	0.015604246216975683	0.015019050402738522	0.0
34.0	0.6430499999999999	0.7757999999999999	0.7657499999999999	1.0	0.0	0.025914137068403433	0.017480417615148684	0.01659314617545449	0.0
35.0	0.6342	0.771075	0.761425	1.0	0.0	0.025147067423459166	0.01629254047102535	0.015279786484110278	0.0
36.0	0.63625	0.7707	0.761225	1.0	0.0	0.01978199939338795	0.013357956430532315	0.012942637868688133	0.0
37.0	0.6382749999999999	0.7725249999999999	0.7633000000000001	1.0	0.0	0.024785517444669176	0.016865108211926775	0.016363526514782806	0.0
38.0	0.6356	0.7708250000000001	0.76135	1.0	0.0	0.028406777360341327	0.018251900585966402	0.01766387556568489	0.0
39.0	0.632825	0.7699750000000001	0.760525	1.0	0.0	0.031487487594280994	0.020449984718820674	0.020276140535121542	0.0
40.0	0.634875	0.7710250000000001	0.76155	1.0	0.0	0.035544997889998535	0.02163161748459877	0.02056459335848877	0.0
41.0	0.636925	0.7711	0.761975	1.0	0.0	0.026064954920352348	0.01668277554845116	0.015896284943344437	0.0
42.0	0.630825	0.767775	0.758625	1.0	0.0	0.02380434571669634	0.015663073612800258	0.015133633899364661	0.0
43.0	0.6355999999999999	0.77105	0.76135	1.0	0.0	0.028920148685648198	0.018528019322096995	0.01725811403369439	0.0
44.0	0.6301	0.767725	0.758225	1.0	0.0	0.026600469920661163	0.017133647451724895	0.01650793369867954	0.0
45.0	0.63215	0.7691	0.7600250000000001	1.0	0.0	0.028796744607680932	0.018418061787278242	0.01795778034724784	0.0
46.0	0.6315	0.7686250000000001	0.759275	1.0	0.0	0.03305079424159123	0.0200127927836172	0.01882636117256863	0.0
47.0	0.63285	0.7695749999999999	0.760375	1.0	0.0	0.03392856466165346	0.019928418778217216	0.01863429298363638	0.0
48.0	0.628775	0.7669499999999999	0.75785	1.0	0.0	0.028994255896642677	0.0179744958204674	0.01674134104544796	0.0
49.0	0.628775	0.7673	0.758	1.0	0.0	0.027226951261571715	0.017096637096224505	0.0161537921244518	0.0
50.0	0.62945	0.7677	0.7583500000000001	1.0	0.0	0.027869831359374972	0.01743115027759213	0.01644604815753624	0.0


==> results/wikiqa_mixbow.txt <==
epo	p1	mrr	map	mi_auc	epo_std	p1_std	mrr_std	map_std	mi_auc_std
1.0	0.21849999999999997	0.422	0.41732499999999995	1.0	0.0	0.038898843170459454	0.02745022768575882	0.026168814933045768	0.0
2.0	0.3109	0.50305	0.49897500000000006	1.0	0.0	0.009495261976375373	0.006214700314576733	0.005288844391736241	0.0
3.0	0.3361	0.5319	0.5267	1.0	0.0	0.012831211945876353	0.0072549982770500855	0.00699928567783885	0.0
4.0	0.388675	0.5743499999999999	0.5649000000000001	1.0	0.0	0.022892288548766824	0.02270049558930379	0.02311698509754245	0.0
5.0	0.4832	0.6411	0.6321000000000001	1.0	0.0	0.05243929824091853	0.04089358140344278	0.039124864217016796	0.0
6.0	0.5392	0.684525	0.6738500000000001	1.0	0.0	0.03177105601014862	0.024179885752418275	0.023542886399080292	0.0
7.0	0.5644	0.7054750000000001	0.6957749999999999	1.0	0.0	0.019042058712229606	0.01136142046576923	0.010159816681417055	0.0
8.0	0.5728	0.7134	0.7034749999999999	1.0	0.0	0.007539230729988321	0.005533082323623962	0.0048566320634777565	0.0
9.0	0.5811999999999999	0.721475	0.712725	1.0	0.0	0.018414125013152267	0.012563712628041132	0.01219290264867232	0.0
10.0	0.5882	0.729475	0.720625	1.0	0.0	0.02350999787324531	0.017441097299195393	0.016995789919859564	0.0
11.0	0.5931	0.73305	0.7248000000000001	1.0	0.0	0.012423767544509197	0.010399399021097358	0.009706698717895795	0.0
12.0	0.605	0.7436499999999999	0.735675	1.0	0.0	0.018037738217415153	0.013361231230691292	0.01264048555238289	0.0
13.0	0.6169250000000001	0.7531249999999999	0.745475	1.0	0.0	0.030925343571252394	0.025278090810027555	0.02419425293328976	0.0
14.0	0.6078250000000001	0.7499750000000001	0.74165	1.0	0.0	0.04309248049254071	0.029526121909251815	0.028031455545511733	0.0
15.0	0.62815	0.76105	0.7517	1.0	0.0	0.03710286377087353	0.02615879393244267	0.02535004930961674	0.0
16.0	0.62185	0.7589250000000001	0.7514000000000001	1.0	0.0	0.05101982457829503	0.03621128104610498	0.035640075757495254	0.0
17.0	0.62535	0.763325	0.755375	1.0	0.0	0.02480246963509887	0.018261623011112695	0.018333763252534926	0.0
18.0	0.6408	0.7733	0.764825	1.0	0.0	0.019836078241426688	0.013420320413462547	0.012906660102443252	0.0
19.0	0.639375	0.7743249999999999	0.76585	1.0	0.0	0.016040164431825522	0.011935739398964763	0.011816196511568346	0.0
20.0	0.644975	0.7784000000000001	0.7687999999999999	1.0	0.0	0.028342315978056556	0.01998612018376752	0.019233824372703424	0.0
21.0	0.6568999999999999	0.7853749999999999	0.7757749999999999	1.0	0.0	0.025393700006103893	0.016493388827042186	0.015659561775477643	0.0
22.0	0.6519999999999999	0.784025	0.774	1.0	0.0	0.01752797763576845	0.012501474912985271	0.011487384384619525	0.0
23.0	0.6562	0.7871250000000001	0.7777000000000001	1.0	0.0	0.019637464194747743	0.014657485289093735	0.013278365863313159	0.0
24.0	0.6631999999999999	0.791525	0.7824500000000001	1.0	0.0	0.02451999184339181	0.016160348851432613	0.015476837532260914	0.0
25.0	0.6673999999999999	0.79415	0.7832749999999999	1.0	0.0	0.02435959769782745	0.016103182915187954	0.015535986450818001	0.0
26.0	0.6646	0.793225	0.78295	1.0	0.0	0.019836078241426663	0.013118379282518099	0.012227530412965655	0.0
27.0	0.6674	0.7942750000000001	0.78385	1.0	0.0	0.03076020155980778	0.020704754888672343	0.019174266609182204	0.0
28.0	0.6624749999999999	0.7924499999999999	0.7828	1.0	0.0	0.03105240530136109	0.019317155587715296	0.018011246486570532	0.0
29.0	0.6723	0.796375	0.7867500000000001	1.0	0.0	0.027929912280564018	0.017756319297647268	0.016928452380533802	0.0
30.0	0.673	0.7975	0.787925	1.0	0.0	0.021812611031236034	0.013794745376410547	0.013545917281601849	0.0
31.0	0.6772	0.8007249999999999	0.790925	1.0	0.0	0.029985829986845465	0.019628598396217663	0.01861617240465933	0.0
32.0	0.6653	0.79325	0.7835	1.0	0.0	0.028313247782619358	0.019575175605853458	0.018656768208883342	0.0
33.0	0.6709	0.797375	0.7881	1.0	0.0	0.020623287807718705	0.013521533751760541	0.012194875973129038	0.0
34.0	0.668075	0.79475	0.78495	1.0	0.0	0.032842531494998994	0.020537100574326443	0.019545523784232535	0.0
35.0	0.6723	0.7981	0.7883749999999999	1.0	0.0	0.02903101789465881	0.01808383255839313	0.017032230476364506	0.0
36.0	0.6758000000000001	0.7997	0.789725	1.0	0.0	0.023624351842960654	0.01648347657504326	0.01708030664244643	0.0
37.0	0.6723	0.796875	0.7868499999999999	1.0	0.0	0.020859530196051895	0.014980383005784605	0.015112991100374559	0.0
38.0	0.6723	0.7964499999999999	0.7865	1.0	0.0	0.017819090885900998	0.01485302999391033	0.014156270695349103	0.0
39.0	0.6708999999999999	0.7958500000000001	0.7858999999999999	1.0	0.0	0.019246817918814534	0.014815279275126757	0.014143019479587819	0.0
40.0	0.6765	0.7982	0.788025	1.0	0.0	0.027824449680092473	0.017793959649274244	0.0176569214474098	0.0
41.0	0.6779	0.79915	0.788125	1.0	0.0	0.01989773856497263	0.01346857453481996	0.014003816444098366	0.0
42.0	0.6743999999999999	0.797425	0.787575	1.0	0.0	0.01718924082093213	0.013152257410802169	0.012574453268432772	0.0
43.0	0.6786	0.7986	0.788225	1.0	0.0	0.024359597697827404	0.01698322701962145	0.015890150251020314	0.0
44.0	0.6765	0.79845	0.7879499999999999	1.0	0.0	0.024449948875202132	0.017212422839333223	0.016160832280547918	0.0
45.0	0.6786	0.799275	0.7888999999999999	1.0	0.0	0.021991589301367024	0.016742069017896224	0.015800474676414	0.0
46.0	0.6814	0.8003	0.79	1.0	0.0	0.020227456587519843	0.015293953053412988	0.014384366513684212	0.0
47.0	0.6793	0.799	0.788675	1.0	0.0	0.018414125013152264	0.014046529820564249	0.01349414224765693	0.0
48.0	0.6758000000000001	0.79765	0.786975	1.0	0.0	0.021174276847155848	0.015633377754023604	0.014997395607237935	0.0
49.0	0.6779	0.7988	0.788075	1.0	0.0	0.02350999787324531	0.016728867265896993	0.016003651926982165	0.0
50.0	0.6765000000000001	0.7982	0.7873749999999999	1.0	0.0	0.022961707253599393	0.01650318151145409	0.015776465858993876	0.0


==> results/wikiqa_mixbow_tanda.txt <==
epo	p1	mrr	map	mi_auc	epo_std	p1_std	mrr_std	map_std	mi_auc_std
1.0	0.7255	0.8318	0.8271	1.0	0.0	0.0	0.0	0.0	0.0
2.0	0.7339	0.8373	0.8324	1.0	0.0	0.0	0.0	0.0	0.0
3.0	0.7283	0.8325	0.8279	1.0	0.0	0.0	0.0	0.0	0.0
4.0	0.7395	0.8382	0.8326	1.0	0.0	0.0	0.0	0.0	0.0
5.0	0.7395	0.8376	0.8321	1.0	0.0	0.0	0.0	0.0	0.0
6.0	0.7507	0.8443	0.8383	1.0	0.0	0.0	0.0	0.0	0.0
7.0	0.7619	0.8513	0.8452	1.0	0.0	0.0	0.0	0.0	0.0
8.0	0.7731	0.8564	0.8495	1.0	0.0	0.0	0.0	0.0	0.0
9.0	0.7815	0.8615	0.8554	1.0	0.0	0.0	0.0	0.0	0.0
10.0	0.7871	0.8656	0.8588	1.0	0.0	0.0	0.0	0.0	0.0
11.0	0.7955	0.8708	0.8636	1.0	0.0	0.0	0.0	0.0	0.0
12.0	0.7955	0.8709	0.8637	1.0	0.0	0.0	0.0	0.0	0.0
13.0	0.7983	0.8728	0.8654	1.0	0.0	0.0	0.0	0.0	0.0
14.0	0.7983	0.8731	0.866	1.0	0.0	0.0	0.0	0.0	0.0
15.0	0.8039	0.8767	0.8683	1.0	0.0	0.0	0.0	0.0	0.0
16.0	0.8039	0.8769	0.8685	1.0	0.0	0.0	0.0	0.0	0.0
17.0	0.8039	0.8769	0.8685	1.0	0.0	0.0	0.0	0.0	0.0
18.0	0.8039	0.8771	0.8688	1.0	0.0	0.0	0.0	0.0	0.0
19.0	0.8039	0.8771	0.8682	1.0	0.0	0.0	0.0	0.0	0.0
20.0	0.8123	0.8825	0.8722	1.0	0.0	0.0	0.0	0.0	0.0
21.0	0.8123	0.8825	0.8722	1.0	0.0	0.0	0.0	0.0	0.0
22.0	0.8151	0.8835	0.8732	1.0	0.0	0.0	0.0	0.0	0.0
23.0	0.8123	0.8826	0.8724	1.0	0.0	0.0	0.0	0.0	0.0
24.0	0.8151	0.884	0.8739	1.0	0.0	0.0	0.0	0.0	0.0
25.0	0.8123	0.8831	0.8726	1.0	0.0	0.0	0.0	0.0	0.0
26.0	0.8151	0.884	0.8736	1.0	0.0	0.0	0.0	0.0	0.0
27.0	0.8151	0.884	0.8736	1.0	0.0	0.0	0.0	0.0	0.0
28.0	0.8151	0.8844	0.8739	1.0	0.0	0.0	0.0	0.0	0.0
29.0	0.8151	0.8844	0.8741	1.0	0.0	0.0	0.0	0.0	0.0
30.0	0.8151	0.8847	0.8744	1.0	0.0	0.0	0.0	0.0	0.0
31.0	0.8151	0.8851	0.8753	1.0	0.0	0.0	0.0	0.0	0.0
32.0	0.8151	0.8851	0.8753	1.0	0.0	0.0	0.0	0.0	0.0
33.0	0.8151	0.8851	0.8754	1.0	0.0	0.0	0.0	0.0	0.0
34.0	0.8123	0.8837	0.874	1.0	0.0	0.0	0.0	0.0	0.0
35.0	0.8151	0.885	0.8753	1.0	0.0	0.0	0.0	0.0	0.0
36.0	0.8123	0.8836	0.8738	1.0	0.0	0.0	0.0	0.0	0.0
37.0	0.8123	0.8836	0.8738	1.0	0.0	0.0	0.0	0.0	0.0
38.0	0.8123	0.8836	0.8738	1.0	0.0	0.0	0.0	0.0	0.0
39.0	0.8123	0.8836	0.8738	1.0	0.0	0.0	0.0	0.0	0.0
40.0	0.8095	0.8827	0.8729	1.0	0.0	0.0	0.0	0.0	0.0
41.0	0.8123	0.8841	0.8743	1.0	0.0	0.0	0.0	0.0	0.0
42.0	0.8123	0.8836	0.8738	1.0	0.0	0.0	0.0	0.0	0.0
43.0	0.8123	0.8841	0.8743	1.0	0.0	0.0	0.0	0.0	0.0
44.0	0.8123	0.8837	0.8739	1.0	0.0	0.0	0.0	0.0	0.0
45.0	0.8123	0.8841	0.8746	1.0	0.0	0.0	0.0	0.0	0.0
46.0	0.8123	0.8841	0.8746	1.0	0.0	0.0	0.0	0.0	0.0
47.0	0.8123	0.8841	0.8745	1.0	0.0	0.0	0.0	0.0	0.0
48.0	0.8123	0.8841	0.8745	1.0	0.0	0.0	0.0	0.0	0.0
49.0	0.8123	0.8841	0.8745	1.0	0.0	0.0	0.0	0.0	0.0
50.0	0.8123	0.8841	0.8745	1.0	0.0	0.0	0.0	0.0	0.0


==> results/wikiqa_siamese_tanda.txt <==
epo	p1	mrr	map	mi_auc	epo_std	p1_std	mrr_std	map_std	mi_auc_std
1.0	0.11887500000000001	0.436875	0.43795	0.683325	0.0	0.013560489482315898	0.0048705107535042145	0.005231873469418007	0.0014838716251751804
2.0	0.2131	0.549425	0.5454	0.76735	0.0	0.011596551211459378	0.0061803620444113045	0.004477164281104748	0.0018580904176062247
3.0	0.25205	0.5699749999999999	0.5648000000000001	0.7716999999999999	0.0	0.010652112466548586	0.005979287164871718	0.005376802023508033	0.0016507574019219025
4.0	0.26435	0.57575	0.5711999999999999	0.7723749999999999	0.0	0.008935742834258386	0.005620275793944661	0.00534462346662516	0.001342339375865896
5.0	0.28895000000000004	0.5886750000000001	0.58405	0.7765000000000001	0.0	0.008935742834258386	0.0038906137048028444	0.003677974986320632	0.002171405075060872
6.0	0.31355	0.60155	0.59645	0.7793499999999999	0.0	0.01212796355535423	0.005728219618694803	0.005763028717610211	0.001916376789673676
7.0	0.332	0.61175	0.6068	0.7823	0.0	0.022079175709251473	0.011468543935478488	0.011595688854052617	0.001450861812854667
8.0	0.350425	0.6220749999999999	0.6172	0.785725	0.0	0.016740277028771056	0.00951114477862681	0.009605467193218652	0.0012028611723719318
9.0	0.36475	0.6303749999999999	0.6257999999999999	0.7880999999999999	0.0	0.01355295170802287	0.00786809220840732	0.007452180888840554	0.0008631338250815951
10.0	0.372925	0.635625	0.631	0.7910250000000001	0.0	0.016862291510942394	0.00993664304481146	0.009411960475905121	0.0017583728273605711
11.0	0.379075	0.639625	0.634	0.794775	0.0	0.010608811196359359	0.007155897917103084	0.006028266749240609	0.00338701564803001
12.0	0.39755	0.649975	0.643525	0.7993250000000001	0.0	0.02923084843106679	0.01571263424763651	0.013705724169119974	0.006047468478628038
13.0	0.4467	0.6774	0.670575	0.80555	0.0	0.058127532202907076	0.0318535712283568	0.03058760982816411	0.009721239632886335
14.0	0.47539999999999993	0.6938500000000001	0.6865249999999999	0.8125500000000001	0.0	0.08402499628086871	0.04553408064296457	0.04455251816676583	0.013289375455603625
15.0	0.5123	0.712475	0.7049000000000001	0.81865	0.0	0.10762011893693484	0.057783058719662814	0.05628183543560038	0.0166572056480071
16.0	0.54505	0.7307	0.7232000000000001	0.8235	0.0	0.12397282968457242	0.06713616759988612	0.06540007645255472	0.01804508243261857
17.0	0.5758	0.747375	0.739975	0.828925	0.0	0.12052213489645791	0.06413799088683714	0.06338203116814736	0.017856843926069357
18.0	0.5922	0.758325	0.7502	0.8335250000000001	0.0	0.11154539434687567	0.060454088984947904	0.06081237538527831	0.017797383936972305
19.0	0.6024499999999999	0.762475	0.7545999999999999	0.835325	0.0	0.10726715480518721	0.05780317357204532	0.05751908378964324	0.01694953907927881
20.0	0.6270249999999999	0.775325	0.7680750000000001	0.841	0.0	0.10212833531885264	0.055220846380692114	0.05392765408396697	0.01634166454190025
21.0	0.6495749999999999	0.7884	0.7819	0.8439749999999999	0.0	0.08661631991143469	0.04498082924980374	0.04430451444266149	0.01485132569840147
22.0	0.670075	0.7990999999999999	0.7914	0.84875	0.0	0.06114901368787563	0.030619846505167202	0.028696951057560087	0.012142178552467405
23.0	0.6885249999999999	0.811275	0.803675	0.8582500000000001	0.0	0.041368368048546475	0.019627324703076553	0.02029832197498108	0.010850921619844089
24.0	0.70695	0.8215	0.8138	0.8662	0.0	0.035447813754870675	0.016821563542073027	0.01699602894796311	0.008655345169315895
25.0	0.7233499999999999	0.8273999999999999	0.8199000000000001	0.8701000000000001	0.0	0.030886364305304694	0.013785680977013787	0.013419761547807017	0.009063939540839835
26.0	0.7274499999999999	0.82985	0.822925	0.878475	0.0	0.023463322441632184	0.010457174570599801	0.010261670185695907	0.006941676670661048
27.0	0.7459	0.8393499999999999	0.832025	0.886425	0.0	0.005798275605729679	0.0034960692212826546	0.004149322233811226	0.006277887781730416
28.0	0.75	0.8414750000000001	0.834175	0.8885749999999999	0.0	0.012299999999999978	0.005506984201902155	0.004848904515454988	0.002312331074911213
29.0	0.7520500000000001	0.844225	0.83665	0.889875	0.0	0.01677997318233849	0.006390373619750278	0.006244397488949612	0.0047256613293802435
30.0	0.7602499999999999	0.846225	0.8405	0.8904000000000001	0.0	0.014639928278512815	0.006751435032643079	0.0070565572342325775	0.008387192617318375
31.0	0.7664	0.8506250000000001	0.844825	0.89115	0.0	0.00916787870774912	0.0026309456474811416	0.0030285103598964285	0.009325368625421743
32.0	0.7664	0.8501000000000001	0.844725	0.892175	0.0	0.01690473306503241	0.009848350115628495	0.011659197013516809	0.01436895525081765
33.0	0.7623	0.8461	0.8404	0.882875	0.0	0.020905980005730424	0.015479825580412722	0.016200154320252638	0.018260117058770464
34.0	0.7766500000000001	0.8515	0.84545	0.87905	0.0	0.014639928278512852	0.010753371564304845	0.009906689659013255	0.012722126394592992
35.0	0.7664000000000001	0.844025	0.83835	0.87415	0.0	0.026885497949638196	0.018593328776741372	0.017619662312314613	0.01837314616498764
36.0	0.7664	0.8442000000000001	0.83745	0.8679500000000001	0.0	0.016904733065032377	0.012719473259533957	0.011456984769126653	0.014775740252183667
37.0	0.7766500000000001	0.8488	0.8413999999999999	0.8697250000000001	0.0	0.027427130728532288	0.01636047065337668	0.013759905522931475	0.013213132671702042
38.0	0.7787000000000001	0.8509	0.8420749999999999	0.8661749999999999	0.0	0.028991378028648443	0.017296386905940753	0.015915617330157217	0.015754265295468414
39.0	0.7705	0.8441750000000001	0.8361	0.8577250000000001	0.0	0.02008581589082207	0.014755740408396993	0.013008650967721426	0.009728919518631057
40.0	0.7787	0.851475	0.84235	0.861075	0.0	0.01833575741549829	0.008125999938469127	0.007522798681341945	0.008402194653779456
41.0	0.7582	0.839675	0.8309249999999999	0.8546750000000001	0.0	0.033055256768024066	0.017789796935322195	0.014805467739993902	0.006828021309281329
42.0	0.7725500000000001	0.846425	0.836925	0.853475	0.0	0.023463322441632167	0.0157399769694876	0.012571072945456969	0.009430634920300966
43.0	0.7602500000000001	0.84075	0.83135	0.8512000000000001	0.0	0.020397242460685673	0.013862449278536594	0.012835205491148157	0.007185749786904621
44.0	0.7664	0.843475	0.8331500000000001	0.8532500000000001	0.0	0.022079175709251463	0.015595411985580874	0.014433727862198294	0.010223135526833212
45.0	0.7664	0.843	0.832775	0.851475	0.0	0.022079175709251452	0.013600551459407804	0.01247044004837038	0.008879013177149788
46.0	0.7479499999999999	0.833175	0.8248000000000001	0.8447250000000001	0.0	0.01867638883724578	0.009874556952086515	0.008683029425263961	0.006665723891671479
47.0	0.7479499999999999	0.8340000000000001	0.825825	0.8471	0.0	0.015746348783130616	0.010404085735902034	0.009577936886407212	0.00524976189936269
48.0	0.7582	0.8387249999999999	0.830025	0.8428	0.0	0.024255927110708425	0.01477707261266588	0.014143439291770577	0.004158725766385655
49.0	0.7520499999999999	0.835375	0.8273	0.84505	0.0	0.012127963555354192	0.00711525649572803	0.005344155686354981	0.005719047123428881
50.0	0.7418	0.8297000000000001	0.821725	0.8413	0.0	0.01878856034931895	0.010010744228078147	0.010279925826580664	0.005962801355067918


==> results/wikiqa_tuples.txt <==
epo	p1	mrr	map	mi_auc	epo_std	p1_std	mrr_std	map_std	mi_auc_std
1.0	0.16799999999999998	0.39852499999999996	0.39465	0.558325	0.0	0.0123	0.013095299729292197	0.013134972401950462	0.02135782936068177
2.0	0.336075	0.5308	0.5268250000000001	0.677475	0.0	0.036181927463859634	0.02256501717260593	0.021810820135886682	0.01683291047323663
3.0	0.46105	0.6181	0.6126750000000001	0.744275	0.0	0.016779973182338512	0.01724209964012506	0.01730901138135856	0.019624522287179372
4.0	0.5041	0.6550750000000001	0.6497999999999999	0.784275	0.0	0.00916787870774912	0.00602883695251412	0.006142882059750103	0.013567861843341408
5.0	0.5246	0.67595	0.6708500000000001	0.8026	0.0	0.019230704615276074	0.0151725904182509	0.014746101179633899	0.00845251441879869
6.0	0.54305	0.694025	0.6870749999999999	0.81205	0.0	0.010652112466548576	0.007461358790461693	0.007304579043312471	0.005049999999999978
7.0	0.5471499999999999	0.702075	0.6932	0.8173	0.0	0.014639928278512859	0.008440786397013	0.008111411714368834	0.004603802775966814
8.0	0.54715	0.697875	0.690325	0.818275	0.0	0.017753520777580994	0.010626940999177494	0.00853474516315514	0.008341874789278482
9.0	0.5533	0.7091999999999999	0.701025	0.8200249999999999	0.0	0.00916787870774912	0.004251470333896275	0.0038310409812477974	0.005728165063962464
10.0	0.55125	0.705375	0.696475	0.8203750000000001	0.0	0.006799080820228558	0.002393089007956025	0.0033491603425336433	0.005702795367186185
11.0	0.56765	0.71365	0.70415	0.8143250000000001	0.0	0.006799080820228558	0.004215744299646283	0.002321098877687005	0.008863231634116299
12.0	0.56355	0.7157	0.706225	0.809125	0.0	0.01677997318233849	0.007609533494242603	0.007830189972152658	0.011863678813926132
13.0	0.5533	0.7094750000000001	0.70005	0.81355	0.0	0.00916787870774912	0.007829232082394786	0.006555341333599647	0.008031344843797972
14.0	0.55535	0.7147749999999999	0.705225	0.810125	0.0	0.012127963555354192	0.010591830578327804	0.009013427483482618	0.005299705180479372
15.0	0.55535	0.715925	0.706825	0.8106249999999999	0.0	0.010652112466548578	0.008575947469521953	0.0056931428051648116	0.007507121618836321
16.0	0.5533	0.715525	0.70825	0.8078749999999999	0.0	0.017871485668516773	0.008703842542233858	0.006806798072515426	0.0034938338540920783
17.0	0.56355	0.722175	0.713175	0.8096	0.0	0.023463322441632132	0.012206427610074969	0.008454991129504555	0.004517189391646092
18.0	0.56765	0.7262000000000001	0.717425	0.81405	0.0	0.006799080820228558	0.006059702963017283	0.005386731383687138	0.007246550903705852
19.0	0.57995	0.73525	0.7257750000000001	0.807075	0.0	0.024854929088613392	0.010288464414090155	0.008858999661361331	0.006112436093735458
20.0	0.5902000000000001	0.7424	0.73155	0.810125	0.0	0.01739482681718909	0.009925220400575481	0.006451550201308219	0.009061836182584639
21.0	0.57175	0.734775	0.72375	0.806675	0.0	0.025522294175876887	0.009114651666410496	0.008596656326735407	0.012952678294468683
22.0	0.5656	0.7312	0.7193	0.805125	0.0	0.015340795285773132	0.007194789781501609	0.00831775210017706	0.010769720284204212
23.0	0.56355	0.72915	0.718125	0.812	0.0	0.03591890170926724	0.01781130259133226	0.017444823730837763	0.009346389677303175
24.0	0.5738000000000001	0.7326750000000001	0.7218000000000001	0.8101999999999999	0.0	0.025274097412172812	0.011990282523777328	0.013969788831618046	0.005406939984871314
25.0	0.57995	0.7389749999999999	0.7264	0.80855	0.0	0.026807228502775136	0.01347207760518026	0.015418495387034336	0.0060632087214609436
26.0	0.56765	0.72835	0.7142999999999999	0.805625	0.0	0.04759356574159998	0.02460635080624512	0.02462021527119534	0.014992227152761533
27.0	0.5697	0.73615	0.72215	0.809625	0.0	0.034057157837964085	0.015911081044353965	0.01815289233152666	0.006863080576534104
28.0	0.6168	0.7585	0.7443249999999999	0.812225	0.0	0.03395018409375715	0.016926458578214162	0.018820384560364316	0.006527394196767964
29.0	0.5860749999999999	0.7463250000000001	0.734625	0.813875	0.0	0.026843563008661874	0.015790246198207302	0.018127103326235024	0.009826335787057175
30.0	0.5922499999999999	0.7439500000000001	0.73195	0.80775	0.0	0.015746348783130668	0.0044567364741478445	0.008123269046387698	0.005733454456084899
31.0	0.5778749999999999	0.737125	0.7267	0.81415	0.0	0.0319804139279028	0.015157238369835041	0.016889345754054538	0.012592557325658673
32.0	0.56765	0.7328	0.722025	0.8109	0.0	0.02977797004498459	0.01647968446299867	0.01647245807400948	0.012490596462939638
33.0	0.5656	0.731125	0.72095	0.808725	0.0	0.022456624857711813	0.01256331465020278	0.014997583138626031	0.010944262195324104
34.0	0.5983499999999999	0.74885	0.738425	0.81745	0.0	0.033259322001508086	0.015773474569669182	0.016533356434795674	0.008181839646436467
35.0	0.57585	0.733625	0.7243999999999999	0.8088500000000001	0.0	0.018676388837245813	0.010115180423502117	0.01129977875889612	0.008818588322401722
36.0	0.5697	0.7317500000000001	0.72225	0.8080499999999999	0.0	0.01478276022940233	0.0064422433980717946	0.008400446416709076	0.011646995320682476
37.0	0.58815	0.741325	0.730875	0.8139	0.0	0.028033328378913553	0.014466577860710515	0.01457504288158358	0.006332456079595018
38.0	0.57995	0.73485	0.725225	0.808175	0.0	0.03247810801139744	0.020604550468282506	0.01939811524349723	0.010846053429704296
39.0	0.5779	0.735725	0.725125	0.810075	0.0	0.01690473306503241	0.008808908842756848	0.008516564741725415	0.011063764052075572
40.0	0.57175	0.7316	0.7238	0.8079000000000001	0.0	0.01867638883724578	0.009434246127804795	0.011746276005611303	0.01090939961684419
41.0	0.57995	0.7354499999999999	0.727125	0.8109250000000001	0.0	0.014639928278512852	0.005686167426307433	0.00772249150209958	0.008772791744934989
42.0	0.56765	0.729225	0.719875	0.8041	0.0	0.018676388837245823	0.011812572751098713	0.01320215418028436	0.01184630744156166
43.0	0.582	0.73725	0.7283750000000001	0.8118750000000001	0.0	0.017394826817189075	0.009915770267609059	0.012971579510607048	0.013399883395015057
44.0	0.5779	0.7337	0.724725	0.8096000000000001	0.0	0.035977353988307724	0.017942965195307043	0.018234359736497466	0.011201785571952365
45.0	0.57585	0.73345	0.724625	0.806925	0.0	0.034970380323925555	0.016907173033952224	0.01854216478731652	0.008481266120102561
46.0	0.5902	0.738275	0.7286999999999999	0.8121	0.0	0.02899137802864845	0.012726424281784695	0.012833549781724478	0.00723567550405625
47.0	0.5738	0.72695	0.7196	0.8026	0.0	0.015340795285773175	0.007615937237136341	0.007687002016391073	0.006926398775698662
48.0	0.5902	0.739775	0.7312500000000001	0.8091999999999999	0.0	0.0278075529308136	0.01447866965573837	0.013671594639982538	0.009633275663033836
49.0	0.5738	0.7292749999999999	0.721675	0.8054250000000001	0.0	0.025274097412172812	0.011726972115597476	0.011666270826618063	0.004968085647409877
50.0	0.5697	0.722125	0.715525	0.8039499999999999	0.0	0.02625280937347467	0.016183228200825666	0.015671211663429198	0.005436221113972464
51.0	0.57995	0.7282000000000001	0.7204	0.80425	0.0	0.03638389066606263	0.018552762597521713	0.01797317445528198	0.002555875583826437
52.0	0.5697	0.722425	0.7146250000000001	0.7999750000000001	0.0	0.02493932637422269	0.016867628019374883	0.01651338472270294	0.005097732338991509
53.0	0.5779	0.72595	0.717925	0.804225	0.0	0.026252809373474656	0.014482834667288058	0.01260622366135076	0.007222317841247364
54.0	0.596325	0.736175	0.729525	0.8076	0.0	0.03030176356253873	0.0187235646979949	0.01856251262625833	0.008819013550278722
55.0	0.57995	0.728325	0.7209	0.8065	0.0	0.02273559983813932	0.012427665710019705	0.012102272513871085	0.009386959039007266
56.0	0.594275	0.737625	0.72935	0.8060499999999999	0.0	0.031986823459043245	0.015185910410640515	0.013024880037835269	0.005080600358225402
57.0	0.57995	0.7296750000000001	0.7213	0.804925	0.0	0.026807228502775136	0.011637305315235134	0.010693222152372988	0.004635393726534973
58.0	0.5676249999999999	0.72065	0.7123999999999999	0.8003499999999999	0.0	0.04271898728902641	0.020940212510860506	0.019682098465356818	0.0055056788863863185
59.0	0.5697	0.7199	0.710975	0.801125	0.0	0.04038031698736403	0.02075475849052451	0.018389450100533195	0.007415987796645854
60.0	0.590175	0.734225	0.7254750000000001	0.808375	0.0	0.029530863092703537	0.012090569672269354	0.01137263711722133	0.004072084846856707
61.0	0.590175	0.737475	0.72895	0.8083750000000001	0.0	0.027770701737622694	0.012302718195585852	0.011074633176769304	0.004401917195949967
62.0	0.5799249999999999	0.7290749999999999	0.7202500000000001	0.8066	0.0	0.04962939527135102	0.025361523514962576	0.024821613565600458	0.007317103251970695
63.0	0.5738	0.72555	0.717325	0.8063	0.0	0.038896015220071085	0.017043547166009754	0.015096088069430446	0.006488836567521167
64.0	0.57585	0.724825	0.7154249999999999	0.8019	0.0	0.03544781375487068	0.01614270346007758	0.01400381644409839	0.0051009802979427345
65.0	0.57585	0.7255750000000001	0.71635	0.8049249999999999	0.0	0.025522294175876897	0.015010725332241612	0.01440078122880839	0.007522092461542839
66.0	0.5779	0.7254	0.716175	0.8060750000000001	0.0	0.01690473306503241	0.008174961773610899	0.007707261186699208	0.0027851166941440823
67.0	0.58815	0.7312	0.7231000000000001	0.803375	0.0	0.023463322441632174	0.011735203449450718	0.011262992497555873	0.004978139712784308
68.0	0.5779	0.723725	0.716825	0.802875	0.0	0.031492697566261274	0.01600443297964662	0.015255388392302572	0.0027049722734253665
69.0	0.57585	0.723125	0.71675	0.8046500000000001	0.0	0.010652112466548576	0.005379300605097311	0.005501136246267677	0.007424452841792459
70.0	0.5779	0.72275	0.71435	0.7984250000000002	0.0	0.012300000000000024	0.008009213444527482	0.009292604586444	0.0068338770108921434
71.0	0.57175	0.7234	0.7155750000000001	0.8022499999999999	0.0	0.03774450291102004	0.021140955512937435	0.0196641011744753	0.006017266821406539
72.0	0.5615	0.71515	0.7077249999999999	0.8044	0.0	0.020499999999999963	0.010922110601893782	0.010346829224453256	0.0037195429826794558
73.0	0.57175	0.7194499999999999	0.7102999999999999	0.8010999999999999	0.0	0.02346332244163216	0.013578015318889561	0.012566423516657403	0.007350850290952734
74.0	0.5779	0.725325	0.717775	0.803525	0.0	0.03503041535580187	0.01883631797884078	0.01869791097957203	0.007187619564222899
75.0	0.56355	0.715575	0.70615	0.8002250000000001	0.0	0.01867638883724578	0.01071712997961676	0.010214328171739919	0.00752574747118184
76.0	0.5656	0.717275	0.708175	0.800075	0.0	0.024599999999999955	0.012631186603007652	0.011617309283995127	0.004364845358085418
77.0	0.5697	0.71905	0.709925	0.8003	0.0	0.022079175709251463	0.0104996428510688	0.00916388973089484	0.003817721833764186
78.0	0.56765	0.7184	0.709425	0.8007000000000001	0.0	0.015746348783130616	0.010159970472398054	0.012097391247702972	0.007554799798803397
79.0	0.55945	0.71295	0.704925	0.79765	0.0	0.01955575362904735	0.01096916131707435	0.01119472532043552	0.007752902682221683
80.0	0.57175	0.7209249999999999	0.7112250000000001	0.8014749999999999	0.0	0.026807228502775133	0.015324551380056776	0.014035735641568625	0.007752539906379065
81.0	0.5656	0.71775	0.708725	0.802225	0.0	0.015340795285773132	0.010043032410581977	0.010081015573839806	0.008242686151977405
82.0	0.57585	0.7223999999999999	0.713225	0.8016500000000001	0.0	0.017753520777580998	0.009678584607265676	0.00958159042121923	0.006716583953171451
83.0	0.582	0.72505	0.716025	0.79965	0.0	0.022456624857711813	0.010825548484949842	0.00949141059063403	0.005788566316455222
84.0	0.5697	0.7182999999999999	0.7101249999999999	0.8018000000000001	0.0	0.016904733065032377	0.007357988855658842	0.008095793660908129	0.006312289600454013
85.0	0.5779	0.7217	0.712475	0.798025	0.0	0.022079175709251452	0.012240710763677077	0.01451609021052157	0.006221484951360099
86.0	0.57585	0.721475	0.714075	0.8018500000000001	0.0	0.019555753629047382	0.009276145481825964	0.009079200129967404	0.004543952024394646
87.0	0.57585	0.7207250000000001	0.71065	0.797525	0.0	0.030337229603244902	0.01438477928228307	0.013948745463302418	0.005932274015923409
88.0	0.5738	0.7201	0.7104999999999999	0.79945	0.0	0.02899137802864845	0.01536522046701578	0.014931008003480501	0.005354670858232085
89.0	0.5697	0.7169000000000001	0.708375	0.7986249999999999	0.0	0.02493932637422269	0.01284192353193242	0.012993916845970656	0.0036044243645830553
90.0	0.5738	0.720175	0.71115	0.800875	0.0	0.020905980005730414	0.009965785217432686	0.009984613162261242	0.0034098203765007867
91.0	0.57585	0.7200249999999999	0.710275	0.7979499999999999	0.0	0.01677997318233849	0.009998093568275886	0.011033216892638335	0.004532383478921444
92.0	0.57585	0.721325	0.712125	0.799275	0.0	0.008935742834258364	0.006175506052138585	0.007467387428009867	0.0018939046966518706
93.0	0.5779	0.721975	0.712225	0.7990499999999999	0.0	0.00916787870774912	0.00579153477068038	0.006620942153500525	0.0019345542122153102
94.0	0.5697	0.718175	0.708225	0.7996	0.0	0.016904733065032377	0.00828383214460556	0.008833848255432044	0.0023377339455122087
95.0	0.57175	0.719975	0.7093	0.7996	0.0	0.022735599838139296	0.011165432145689684	0.01113844692944217	0.002546566315649376
96.0	0.57585	0.721875	0.7119749999999999	0.7993	0.0	0.014639928278512817	0.007735429852309426	0.008454695440996082	0.002065187642806331
97.0	0.5697	0.71855	0.7087249999999999	0.799375	0.0	0.012299999999999978	0.004899234634103561	0.005892527047031687	0.0029209373495506495
98.0	0.56765	0.7171000000000001	0.70715	0.79975	0.0	0.012127963555354192	0.00382426463519457	0.0048546369586200955	0.0032729955698106304
99.0	0.5738	0.71995	0.7100000000000001	0.79915	0.0	0.010042907945411012	0.005634935669552951	0.007183662018775632	0.0034165040611713283
100.0	0.5697	0.7180249999999999	0.708075	0.799175	0.0	0.012299999999999978	0.004685816364306232	0.006011811291116852	0.003497409755805019


==> results/wikiqa_tuples_tanda.txt <==
epo	p1	mrr	map	mi_auc	epo_std	p1_std	mrr_std	map_std	mi_auc_std
1.0	0.57175	0.7426	0.737925	0.8529749999999999	0.0	0.010652112466548576	0.006180210352407096	0.006323122250913719	0.002510353560755934
2.0	0.6885	0.8137	0.8092	0.8863500000000001	0.0	0.008199999999999985	0.0041048751503547495	0.004104875150354778	0.0009759610647971431
3.0	0.71515	0.83085	0.82585	0.9035750000000001	0.0	0.00355070415551624	0.001961504524593269	0.001092016483392092	0.0014463315664120775
4.0	0.7479499999999999	0.848325	0.84235	0.9133249999999999	0.0	0.003550704155516192	0.0014720309100015728	0.002308137777516746	0.0019498397370040419
5.0	0.7623	0.8583000000000001	0.85285	0.9191250000000001	0.0	0.0	0.000489897948556627	0.0008529361054615831	0.001453229162933384
6.0	0.78075	0.8689999999999999	0.8610500000000001	0.92325	0.0	0.00355070415551624	0.001391042774324336	0.0016874537030686313	0.0012658988901171964
7.0	0.7869	0.8728999999999999	0.8649249999999999	0.9260999999999999	0.0	0.0	0.0012389511693364137	0.0018872930350106937	0.0010630145812734393
8.0	0.78895	0.87395	0.8674	0.9264000000000001	0.0	0.003550704155516192	0.001956399754651382	0.0018165902124584782	0.0010488088481701682
9.0	0.7951	0.8777000000000001	0.871525	0.9278500000000001	0.0	0.005798275605729679	0.0036783148315498912	0.0030914195768287286	0.00035000000000000504
10.0	0.7951	0.878425	0.8719750000000001	0.9284749999999999	0.0	0.005798275605729679	0.0028181332473820398	0.0022697742178463503	0.00046029881598804524
11.0	0.79715	0.8801	0.8749500000000001	0.9278500000000001	0.0	0.003550704155516192	0.001454303957224874	0.001373863166403431	0.000850000000000001
12.0	0.7992	0.8805000000000001	0.87565	0.92805	0.0	0.0040999999999999925	0.0017117242768623928	0.0013829316685939242	0.00015000000000001124
13.0	0.79305	0.8784	0.8736	0.928775	0.0	0.006799080820228558	0.003036445290137806	0.002687005768508849	0.0005539629951540001
14.0	0.79305	0.879	0.8734	0.9283750000000001	0.0	0.006799080820228558	0.004208325082500169	0.003978064856183219	0.0006219927652312437
15.0	0.79305	0.877675	0.8718250000000001	0.9271	0.0	0.003550704155516192	0.001990445929936294	0.0017253622807978455	0.0005787918451394954
16.0	0.78895	0.875975	0.86955	0.92765	0.0	0.003550704155516192	0.0020461854754640057	0.0022410934831014915	0.0007228416147400587
17.0	0.791	0.8768750000000001	0.871175	0.927225	0.0	0.0040999999999999925	0.0024498724456591438	0.0025498774480354654	0.00050682837331786
18.0	0.7869	0.87425	0.86835	0.926675	0.0	0.0	0.000743303437365935	0.0009861541461657838	0.0011882234638316011
19.0	0.78895	0.87515	0.8686	0.9269999999999999	0.0	0.003550704155516192	0.001739971264130521	0.001953202498462459	0.0006041522986797126
20.0	0.791	0.875875	0.869425	0.9271750000000001	0.0	0.0040999999999999925	0.002602282651827041	0.0026423237878806572	0.0009730750228014166
21.0	0.791	0.876325	0.8705999999999999	0.9259999999999999	0.0	0.009167878707749157	0.005031090835991763	0.0056881455677575705	0.0012469963913339754
22.0	0.79305	0.8771	0.871375	0.925575	0.0	0.006799080820228558	0.0035951356024495214	0.004281573892857633	0.000641774882649693
23.0	0.791	0.875875	0.86995	0.9252	0.0	0.009167878707749157	0.00434532795079957	0.0054150253923689155	0.0005244044240850551
24.0	0.79715	0.8791500000000001	0.873325	0.9254249999999999	0.0	0.006799080820228558	0.004466262419518143	0.004687416665925925	0.00127940415819239
25.0	0.8033	0.8808	0.8746499999999999	0.924575	0.0	0.015340795285773175	0.008688210402608807	0.008964792245222421	0.001583311403356871
26.0	0.79715	0.8781749999999999	0.871875	0.92435	0.0	0.012127963555354233	0.006364893950412676	0.006777305880657905	0.0006800735254367748
27.0	0.79305	0.8761000000000001	0.87005	0.924725	0.0	0.008935742834258409	0.004935078520145365	0.004838646504963984	0.000898262211161077
28.0	0.7950999999999999	0.8780749999999999	0.8717499999999999	0.9249499999999999	0.0	0.012965338406690367	0.0068195949293194886	0.005776893628932435	0.0008046738469715533
29.0	0.79305	0.8768	0.8708	0.92405	0.0	0.003550704155516192	0.0013190905958272814	0.0014230249470757348	0.0016271140095273158
30.0	0.79715	0.8789500000000001	0.873075	0.9236	0.0	0.003550704155516192	0.002008108562802334	0.0018046814123274086	0.001710263137648728
31.0	0.79305	0.8765999999999999	0.8703	0.9236500000000001	0.0	0.006799080820228558	0.003278719262151001	0.0029538110975483867	0.001145643923738955
32.0	0.79715	0.87895	0.87305	0.924125	0.0	0.008935742834258364	0.005040089284923416	0.004875705077217016	0.0013772708520839465
33.0	0.7992	0.8795499999999999	0.8734500000000001	0.92425	0.0	0.00916787870774912	0.004798176737053363	0.004899744891318323	0.0015402921800749738
34.0	0.79715	0.878575	0.8724750000000001	0.9236000000000001	0.0	0.008935742834258364	0.005530540208695731	0.00521458291716605	0.0013472193585307396
35.0	0.80125	0.8798499999999999	0.873975	0.9235000000000001	0.0	0.006799080820228558	0.004047530111067727	0.003495264653785158	0.0004847679857416711
36.0	0.80125	0.87985	0.87405	0.923625	0.0	0.006799080820228558	0.003178443015062565	0.002739069184960469	0.0010497023387608581
37.0	0.80125	0.87975	0.87395	0.9234249999999999	0.0	0.006799080820228558	0.0025792440753058207	0.003126099806468114	0.0010825317547305624
38.0	0.80535	0.8817250000000001	0.87585	0.923825	0.0	0.006799080820228558	0.0030914195768287555	0.003272231654391202	0.0012695963925594836
39.0	0.80535	0.8818250000000001	0.8759250000000001	0.9232	0.0	0.006799080820228558	0.003000312483725677	0.0029953088321573907	0.0009110433579144485
40.0	0.81355	0.8862249999999999	0.880175	0.92435	0.0	0.006799080820228558	0.003370738049745188	0.003696197370271237	0.0015435349040433177
41.0	0.81355	0.886275	0.880225	0.924325	0.0	0.010652112466548576	0.005209786463954165	0.0053839460435632	0.0019866743568083983
42.0	0.8074	0.8831	0.87715	0.9242250000000001	0.0	0.012299999999999978	0.006307535176279246	0.005931905258852322	0.0012193748398257296
43.0	0.8033	0.8810749999999999	0.874975	0.924075	0.0	0.005798275605729679	0.001418405795250407	0.001965165387442	0.0019369757355217434
44.0	0.80945	0.8845500000000001	0.8785750000000001	0.9243	0.0	0.003550704155516192	0.001616322987524479	0.00121526746027365	0.0016446884203398793
45.0	0.8074	0.8836	0.8771	0.924125	0.0	0.0040999999999999925	0.0037443290453698093	0.00383992187420524	0.0015368392889303802
46.0	0.80945	0.8853500000000001	0.8789750000000001	0.92455	0.0	0.006799080820228558	0.004070933553866953	0.003826470305647258	0.0017628102563804174
47.0	0.80945	0.8843750000000001	0.877975	0.9248000000000001	0.0	0.003550704155516192	0.0020290083784943133	0.0016990806337546446	0.0017449928366615039
48.0	0.8074	0.884	0.8780500000000001	0.924825	0.0	0.007101408311032384	0.003783516882478545	0.0039436658073421955	0.0021787324296480286
49.0	0.8115	0.8868	0.88055	0.923875	0.0	0.005798275605729679	0.0025019992006393627	0.002447958332978713	0.0017668828484084492
50.0	0.8115	0.88625	0.8798999999999999	0.9239999999999999	0.0	0.005798275605729679	0.0019422924599554893	0.0026095976701399765	0.0014815532390029238
51.0	0.81765	0.88895	0.8825500000000001	0.9246500000000001	0.0	0.006799080820228558	0.0024274472187876383	0.002915904662364682	0.0013162446581087956
52.0	0.8156	0.888425	0.8821999999999999	0.9243000000000001	0.0	0.0040999999999999925	0.001581731646013324	0.0020651876428063446	0.0016355427233796036
53.0	0.81765	0.88875	0.8824	0.924525	0.0	0.003550704155516192	0.002159282288168916	0.001960867155112767	0.0012028611723719717
54.0	0.8156	0.8867750000000001	0.88025	0.92465	0.0	0.0040999999999999925	0.0027689122412962214	0.0028288690319631295	0.0013536986370681022
55.0	0.8115	0.8857	0.87955	0.9244	0.0	0.005798275605729679	0.004111569043564749	0.004387767085887786	0.0019532024984624517
56.0	0.81765	0.88945	0.883275	0.9238500000000001	0.0	0.003550704155516192	0.0017684739183827071	0.002463102718117949	0.0017783419243778606
57.0	0.80945	0.884225	0.87745	0.9245	0.0	0.003550704155516192	0.0024963723680573304	0.0022765104875664193	0.0019429359227725366
58.0	0.8115	0.88625	0.879875	0.92405	0.0	0.005798275605729679	0.00300208261045561	0.003228292892536235	0.002518432051892579
59.0	0.80945	0.885175	0.879	0.92415	0.0	0.006799080820228558	0.0035877395390412413	0.004433959855479092	0.0025831182706178893
60.0	0.8074	0.8836	0.8770249999999999	0.9241499999999999	0.0	0.007101408311032384	0.004253234063627365	0.004254042195371351	0.002625357118565024
61.0	0.80945	0.8846	0.877875	0.924175	0.0	0.006799080820228558	0.00409206549312202	0.004345327950799544	0.0026366408553308504
62.0	0.8115	0.8856999999999999	0.8789750000000001	0.924	0.0	0.005798275605729679	0.003720886991027835	0.0038153472974291397	0.0022135943621178497
63.0	0.8074	0.883425	0.8771	0.924925	0.0	0.007101408311032384	0.0044504915458856995	0.0042213741838410795	0.002078911975048484
64.0	0.80945	0.8846750000000001	0.878125	0.9247	0.0	0.006799080820228558	0.004536725140451014	0.004683147979724726	0.0017930421077041207
65.0	0.80945	0.8843	0.877975	0.92445	0.0	0.006799080820228558	0.004354882317583334	0.004181731100871958	0.0021383404780343325
66.0	0.80535	0.8828999999999999	0.87665	0.9243250000000001	0.0	0.008935742834258364	0.0049300101419773885	0.004691748075078219	0.0023101677428273687
67.0	0.80945	0.88515	0.878825	0.9242499999999999	0.0	0.006799080820228558	0.003943031828428486	0.003969493040679119	0.0019729419656948754
68.0	0.8074	0.8842	0.878175	0.9238750000000001	0.0	0.00916787870774912	0.005248333068699071	0.005425115206149975	0.0022185299186623644
69.0	0.8074	0.88385	0.8775250000000001	0.923975	0.0	0.00916787870774912	0.005080600358225417	0.005027113983191518	0.002075301182961174
70.0	0.8074	0.8837	0.8776	0.9236	0.0	0.00916787870774912	0.004361765697512877	0.004207730979993845	0.0021248529360875516
71.0	0.80535	0.882475	0.87625	0.923975	0.0	0.006799080820228558	0.004207359623326728	0.0045124826869474026	0.002170685375636013
72.0	0.8074	0.884375	0.8780000000000001	0.9238500000000001	0.0	0.0040999999999999925	0.0021981526334629124	0.002738612787525831	0.0017755280904564717
73.0	0.80945	0.88545	0.8792500000000001	0.9243	0.0	0.006799080820228558	0.0036840874039577335	0.0037138255209419545	0.0019912307751739746
74.0	0.80945	0.8849499999999999	0.87865	0.9244	0.0	0.003550704155516192	0.002015564437074622	0.002220923231451265	0.0017790446874657313
75.0	0.8115	0.885875	0.879475	0.92435	0.0	0.005798275605729679	0.0034658151999204813	0.003582160660830276	0.0013462912017835984
76.0	0.80945	0.8846	0.8782249999999999	0.9242250000000001	0.0	0.003550704155516192	0.0025894014752448234	0.0028934192575567103	0.0015927570436196448
77.0	0.8115	0.8855999999999999	0.8792500000000001	0.92415	0.0	0.005798275605729679	0.0030748983723043566	0.0030434355587066224	0.0018768324379123368
78.0	0.80945	0.884225	0.877725	0.9238999999999999	0.0	0.006799080820228558	0.0029936390898035728	0.0035074028853269764	0.0016537835408541404
79.0	0.8115	0.885325	0.878825	0.924375	0.0	0.008199999999999985	0.005208826643304622	0.004778271130858951	0.0015690363284513547
80.0	0.8115	0.8859	0.879175	0.9244750000000002	0.0	0.005798275605729679	0.003568613176011062	0.0036635877224382397	0.0021416990918427126
81.0	0.8115	0.8855500000000001	0.878925	0.9244	0.0	0.005798275605729679	0.0037151715976519615	0.003651968647181968	0.002110687091920517
82.0	0.8115	0.8848749999999999	0.878225	0.9241999999999999	0.0	0.005798275605729679	0.003985207020971442	0.003943586565551687	0.0020408331631958684
83.0	0.8115	0.8855	0.8788750000000001	0.9244249999999999	0.0	0.005798275605729679	0.002598076211353284	0.0025272267409158274	0.0021568205766822747
84.0	0.81355	0.88595	0.8793249999999999	0.9246000000000001	0.0	0.006799080820228558	0.004239398542246287	0.004188302161974472	0.0024197107265125813
85.0	0.81355	0.8866999999999999	0.880425	0.924525	0.0	0.006799080820228558	0.0036249137920783443	0.0035506161437136633	0.0021311675203981263
86.0	0.80945	0.8849	0.8783000000000001	0.9247000000000001	0.0	0.006799080820228558	0.004009987531152674	0.0039874804074753484	0.0021106870919205397
87.0	0.81355	0.887	0.8807749999999999	0.92465	0.0	0.006799080820228558	0.0037669616403674644	0.0035926139508719755	0.0019059118552545921
88.0	0.80945	0.885025	0.87845	0.9247	0.0	0.006799080820228558	0.0030144443932506133	0.003089093718228703	0.001692631087981101
89.0	0.8115	0.8859750000000001	0.8797249999999999	0.9247500000000001	0.0	0.005798275605729679	0.002988624265443878	0.003011125204969053	0.001570827807240492
90.0	0.8115	0.8859750000000001	0.8796999999999999	0.924575	0.0	0.005798275605729679	0.002988624265443878	0.0029824486584013377	0.0015465687828221442
91.0	0.8115	0.8863	0.8800250000000001	0.9245500000000001	0.0	0.005798275605729679	0.003169384798348081	0.003109159854365805	0.0016085707942145252
92.0	0.8115	0.8863	0.8800250000000001	0.92445	0.0	0.005798275605729679	0.003169384798348081	0.003109159854365805	0.0015724185193516289
93.0	0.8115	0.8866499999999999	0.880425	0.92455	0.0	0.005798275605729679	0.0031164884084494667	0.003187769596442005	0.0014790199457749033
94.0	0.8115	0.88685	0.8806249999999999	0.9245	0.0	0.005798275605729679	0.00309232921921323	0.0032337091705965126	0.0013729530217745825
95.0	0.8115	0.88685	0.8806249999999999	0.9246	0.0	0.005798275605729679	0.00309232921921323	0.0032337091705965126	0.0013693063937629004
96.0	0.8115	0.88685	0.8806249999999999	0.9247	0.0	0.005798275605729679	0.00309232921921323	0.0032337091705965126	0.0014317821063276385
97.0	0.8115	0.886875	0.88065	0.92475	0.0	0.005798275605729679	0.003116388133721455	0.0032538438807047845	0.0014722431864335663
98.0	0.80945	0.88585	0.8796250000000001	0.92475	0.0	0.006799080820228558	0.0034332928800205704	0.0031538666744173006	0.0014722431864335663
99.0	0.80945	0.88585	0.8796250000000001	0.924775	0.0	0.006799080820228558	0.0034332928800205704	0.0031538666744173006	0.0014703315952532814
100.0	0.80945	0.88585	0.8796250000000001	0.924775	0.0	0.006799080820228558	0.0034332928800205704	0.0031538666744173006	0.0014703315952532814

